Repulsive long-range forces between anisotropic atoms and dielectrics

We investigate long-range forces between atoms with anisotropic electric polarizability interacting with dielectrics having anisotropic permittivity in the weak-coupling approximation. Unstable configurations in which the force between the objects is repulsive are constructed. Such configurations exist for three anisotropic atoms as well as for an anisotropic atom above a dielectric plate with a hole whose permittivity is anisotropic. Apart from the absolute magnitude of the force, the dependence on the configuration is qualitatively the same as for metallic objects for which the anisotropy is a purely geometric effect. In the weak limit closed analytic expressions for rather complicated configurations are obtained. The non-monotonic dependence of the interaction energy on separation is related to the fact that the electromagnetic Green's dyadic is not positive definite. The analysis in the weak limit is found to also semi-quantitatively explain the dependence of Casimir forces on the orientation of anisotropic dielectrics observed experimentally. Contrary to the scalar case, irreducible electromagnetic three-body energies can change sign. We trace this to the fact that the electromagnetic Green's dyadic is not positive definite.

==> figures/energy-versus-phi-for-constant-thetaI/metas.dat <==
{{0, -8.77109846732006}, {0.0019271655319089223, -8.771084715603052}, {0.0038542028355462695, -8.771043464364299}, {0.005781240139183617, -8.770974714361259}, {0.007708277442820964, -8.770878466856336}, {0.00963531474645831, -8.770754723616845}, {0.011562352050095658, -8.770603486915006}, {0.013489389353733006, -8.770424759527884}, {0.015416426657370353, -8.770218544737357}, {0.0173434639610077, -8.769984846330079}, {0.019270501264645048, -8.769723668597386}, {0.021197538568282395, -8.769435016335265}, {0.023124575871919743, -8.769118894844269}, {0.02505161317555709, -8.768775309929415}, {0.026978650479194437, -8.768404267900127}, {0.030832725086469132, -8.767579840257232}, {0.03275976239010648, -8.76712646978347}, {0.034686799693743824, -8.766645672474745}, {0.03854087430101852, -8.765601833174962}, {0.04046791160465586, -8.765038810354271}, {0.04239494890829321, -8.764448399039026}, {0.04624902351556791, -8.763185454802159}, {0.04817606081920525, -8.762512945076628}, {0.0501030981228426, -8.761813093248385}, {0.0539571727301173, -8.760331415204742}, {0.06166532194466669, -8.757040553133047}, {0.06359235924830403, -8.756149694630656}, {0.06551939655194139, -8.755231610915224}, {0.06937347115921608, -8.753313835812952}, {0.07708162037376547, -8.74915235870501}, {0.07900865767740281, -8.74804419877354}, {0.08093569498104017, -8.746908962559706}, {0.08478976958831486, -8.744557345231641}, {0.09249791880286425, -8.739530146472447}, {0.09442495610650159, -8.738205988289327}, {0.09635199341013895, -8.736854934647148}, {0.10020606801741364, -8.734072240827732}, {0.10791421723196302, -8.728185233650292}, {0.1233305156610618, -8.71513096844029}, {0.12541964491917348, -8.713231230053614}, {0.12750877417728518, -8.711300421145715}, {0.13168703269350854, -8.707345759453998}, {0.14004354972595529, -8.69906547207461}, {0.15675658379084878, -8.681031296620155}, {0.15884571304896047, -8.67863981621598}, {0.16093484230707217, -8.676218013754495}, {0.16511310082329553, -8.671283653061572}, {0.17346961785574228, -8.661053418314333}, {0.19018265192063574, -8.639159523990214}, {0.19227178117874744, -8.63628955070022}, {0.1943609104368591, -8.633390172953176}, {0.1985391689530825, -8.62750345621867}, {0.2068956859855292, -8.61537997864554}, {0.2236087200504227, -8.589747789869639}, {0.2570347881802097, -8.533070490230028}, {0.2589854743812916, -8.529545010586268}, {0.26093616058237346, -8.525995916501783}, {0.26483753298453727, -8.518827154939109}, {0.2726402777888649, -8.504209253228682}, {0.28824576739752006, -8.473867634777749}, {0.3194567466148305, -8.40889270741335}, {0.3818787050494512, -8.26292101083048}, {0.3837911265306714, -8.258134245579408}, {0.3857035480118915, -8.253329761933653}, {0.3895283909743318, -8.243667994414604}, {0.3971780768992124, -8.224135762383698}, {0.41247744874897363, -8.18425682629875}, {0.4430761924484961, -8.101408029757883}, {0.504273679847541, -7.92474952302833}, {0.6370425397319885, -7.5058961488473255}, {0.7609510439665297, -7.098936244784232}, {0.8952334332874284, -6.679998194267016}, {0.8972933309007058, -6.673966396179582}, {0.8993532285139831, -6.667949939655825}, {0.9034730237405377, -6.655963650923978}, {0.9117126141936469, -6.632181757605924}, {0.9281917950998653, -6.585414037915088}, {0.961150156912302, -6.495326647282736}, {0.9632100545255793, -6.489859142009523}, {0.9652699521388566, -6.484411671722856}, {0.9693897473654112, -6.47357740663942}, {0.9776293378185203, -6.452155556833652}, {0.9941085187247388, -6.410330169181671}, {1.0270668805371757, -6.331001362487873}, {1.0289883350934232, -6.32656326905672}, {1.0309097896496706, -6.322146445451026}, {1.0347526987621656, -6.313377038547553}, {1.0424385169871557, -6.296098186761272}, {1.0578101534371358, -6.262604107443069}, {1.088553426337096, -6.20005683015094}, {1.0904748808933435, -6.19635144260779}, {1.092396335449591, -6.192670632887886}, {1.0962392445620859, -6.185383140177021}, {1.103925062787076, -6.171107396446673}, {1.119296699237056, -6.143774479074581}, {1.1500399721370163, -6.094151222049641}, {1.152123518647738, -6.0910384842138185}, {1.15420706515846, -6.087958160655975}, {1.1583741581799036, -6.08189520118502}, {1.166708344222791, -6.070163117735179}, {1.1833767163085658, -6.048298534886577}, {1.1854602628192876, -6.04571749483563}, {1.1875438093300095, -6.04317058777597}, {1.1917109023514532, -6.03817958365057}, {1.2000450883943405, -6.028611661871687}, {1.2167134604801153, -6.011154471113069}, {1.2187970069908372, -6.009131596916052}, {1.220880553501559, -6.007144435427561}, {1.2250476465230027, -6.003277625718308}, {1.23338183256589, -5.995976652972956}, {1.235465379076612, -5.994242078056329}, {1.2375489255873338, -5.992543951037187}, {1.2417160186087774, -5.989257397160287}, {1.2500502046516648, -5.983125552119775}, {1.2521337511623867, -5.981685026565165}, {1.2542172976731085, -5.980281646371371}, {1.2583843906945522, -5.977586659399359}, {1.260467937205274, -5.9762952197724015}, {1.262551483715996, -5.975041259805353}, {1.2667185767374396, -5.9726461064492735}, {1.2688021232481614, -5.971505075327097}, {1.2708856697588833, -5.970401848395204}, {1.275052762780327, -5.9683091248579405}, {1.2833869488232146, -5.964580788630461}, {1.2853320522769067, -5.963798769559415}, {1.2872771557305986, -5.963050233148378}, {1.291167362637983, -5.9616538508054155}, {1.2931124660916749, -5.9610061249228865}, {1.295057569545367, -5.9603921217969615}, {1.298947776452751, -5.95926551860947}, {1.3008928799064432, -5.958753034734164}, {1.3028379833601353, -5.958274505985855}, {1.3047830868138273, -5.957829989241883}, {1.3067281902675194, -5.957419540891371}, {1.3086732937212116, -5.95704321683419}, {1.3106183971749035, -5.956701072479926}, {1.3125635006285956, -5.956393162746849}, {1.3145086040822878, -5.956119542060895}, {1.3164537075359797, -5.955880264354656}, {1.3183988109896718, -5.955675383066372}, {1.320343914443364, -5.955504951138937}, {1.3222890178970559, -5.955369021018909}, {1.324234121350748, -5.955267644655528}, {1.3261792248044402, -5.9552008734997335}, {1.328124328258132, -5.95516875850321}, {1.3300694317118242, -5.955171350117416}, {1.3320145351655164, -5.955208698292639}, {1.3339596386192083, -5.955280852477043}, {1.3359047420729004, -5.955387861615739}, {1.3378498455265926, -5.955529774149847}, {1.3397949489802845, -5.955706638015581}, {1.3417400524339766, -5.955918500643328}, {1.3436851558876688, -5.956165408956747}, {1.3456302593413607, -5.95644740937186}, {1.3475753627950526, -5.95676454779617}, {1.3495204662487448, -5.957116869627766}, {1.351465569702437, -5.957504419754458}, {1.3534106731561288, -5.957927242552898}, {1.355355776609821, -5.958385381887722}, {1.3573008800635131, -5.958878881110696}, {1.3611910869708972, -5.9599721300587305}, {1.3631361904245893, -5.9605719639153945}, {1.3650812938782813, -5.961207325921754}, {1.3689715007856655, -5.96258479696523}, {1.3709166042393575, -5.963326985997792}, {1.3728617076930496, -5.964104863169358}, {1.3767519146004337, -5.9657678362036055}, {1.3786970180541256, -5.966653007900111}, {1.3806421215078177, -5.967574019401731}, {1.3845323284152018, -5.969523707737306}, {1.386477431868894, -5.9705524562189805}, {1.388422535322586, -5.97161718779974}, {1.3923127422299701, -5.973854737770813}, {1.3942578456836623, -5.975027623599268}, {1.3962029491373542, -5.976236627401697}, {1.4000931560447385, -5.9787631179905105}, {1.4078735698595066, -5.984250904837859}, {1.409780408593337, -5.985684486496413}, {1.4116872473271673, -5.987153013318501}, {1.415500924794828, -5.990195008073018}, {1.4231282797301492, -5.9966994736681}, {1.4250351184639793, -5.998413331729908}, {1.4269419571978097, -6.000162333320855}, {1.4307556346654704, -6.003765856838087}, {1.4383829896007918, -6.011395585522613}, {1.4402898283346222, -6.013391195606904}, {1.4421966670684525, -6.015422115735739}, {1.446010344536113, -6.01958995987492}, {1.4536376994714342, -6.028350151780411}, {1.4688924093420768, -6.047572031772206}, {1.470799248075907, -6.05013454820159}, {1.4727060868097372, -6.052732611207732}, {1.476519764277398, -6.058035418372791}, {1.4841471192127194, -6.069068018800839}, {1.4994018290833617, -6.092842828074354}, {1.501308667817192, -6.095975062569009}, {1.5032155065510224, -6.099142950226114}, {1.5070291840186831, -6.105585693790947}, {1.5146565389540043, -6.118899086564319}, {1.529911248824647, -6.14723732480012}, {1.5319801795129515, -6.151256392218429}, {1.5340491102012561, -6.1553174024725115}, {1.5381869715778655, -6.163565220302572}, {1.5464626943310842, -6.180563787000932}, {1.5630141398375215, -6.216569979044798}, {1.565083070525826, -6.221258818054123}, {1.5671520012141307, -6.225989392368368}, {1.57128986259074, -6.235575670043096}, {1.5795655853439587, -6.255248163529732}, {1.596117030850396, -6.296587679433558}, {1.5981859615387006, -6.301941599141306}, {1.6002548922270052, -6.3073368639429095}, {1.6043927536036147, -6.318251306341413}, {1.6126684763568333, -6.340574945106058}, {1.6292199218632706, -6.387193464462497}, {1.662322812876145, -6.4882437672479725}, {1.6642533005074198, -6.494455319518011}, {1.6661837881386945, -6.50070171809412}, {1.6700447634012443, -6.513298881613198}, {1.677766713926344, -6.538909436713347}, {1.6932106149765427, -6.591785118028882}, {1.7240984170769407, -6.7040650095956495}, {1.7260289047082156, -6.711367711745148}, {1.7279593923394905, -6.718703624666461}, {1.7318203676020403, -6.733474843771555}, {1.7395423181271397, -6.7634131531746}, {1.7549862191773387, -6.824859216570677}, {1.7858740212777366, -6.953910059401528}, {1.7879666008634858, -6.962944546578879}, {1.790059180449235, -6.972015513586269}, {1.7942443396207335, -6.990266501241473}, {1.8026146579637303, -7.027201952924273}, {1.819355294649724, -7.102784301556559}, {1.8528365680217114, -7.260606349239012}, {1.9197991147656859, -7.601236785096726}, {2.0512752661824836, -8.352435937994391}, {2.1738910619493748, -9.123476463150464}, {2.306880742802624, -9.994817665296612}, {2.4310100680059663, -10.79936016479133}, {2.5655132782956667, -11.6140889949138}, {2.5675766262365816, -11.625875977069771}, {2.5696399741774965, -11.637637613117228}, {2.573766670059326, -11.661084179306926}, {2.582020061822985, -11.70766583351823}, {2.5985268453503036, -11.799546277758767}, {2.6315404124049406, -11.977884876437082}, {2.697567546514215, -12.3106296260035}, {2.6994924513981005, -12.319813798938235}, {2.7014173562819854, -12.328967290425942}, {2.7052671660497554, -12.347181771994363}, {2.7129667855852952, -12.383237550825541}, {2.728366024656376, -12.453831257892944}, {2.7591645027985363, -12.588751550160522}, {2.7610894076824213, -12.596899084527529}, {2.7630143125663063, -12.605012469049877}, {2.766864122334076, -12.62113638193326}, {2.7745637418696165, -12.65296996017371}, {2.7899629809406967, -12.714957899965842}, {2.820761459082857, -12.83204491905763}, {2.822848455921217, -12.839639606370627}, {2.824935452759576, -12.847190565798561}, {2.829109446436295, -12.86216085488442}, {2.8374574337897323, -12.891571826984258}, {2.8541534084966074, -12.948251193035164}, {2.8562404053349666, -12.955133192018486}, {2.858327402173326, -12.961969753641487}, {2.8625013958500447, -12.975506160393481}, {2.870849383203482, -13.002029314416658}, {2.887545357910357, -13.052855201725812}, {2.8896323547487164, -13.05899842650609}, {2.891719351587076, -13.065094674441916}, {2.8958933452637945, -13.077145878792606}, {2.9042413326172323, -13.100680633299417}, {2.920937307324107, -13.145460206623163}, {2.954329256737857, -13.225714551634857}, {2.956277810519187, -13.230009630112395}, {2.958226364300516, -13.234261544227811}, {2.9621234718631753, -13.24263565957742}, {2.969917686988494, -13.258863531436516}, {2.9855061172391304, -13.289226252075888}, {2.98745467102046, -13.292824403650014}, {2.9894032248017894, -13.296378576749722}, {2.9933003323644485, -13.303354803767348}, {3.001094547489767, -13.316777526662207}, {3.0166829777404036, -13.341494492755293}, {3.0186315315217334, -13.344383778681411}, {3.0205800853030627, -13.347228417449859}, {3.0244771928657217, -13.352783606475082}, {3.0322714079910402, -13.363356633634586}, {3.0342199617723695, -13.36588774141257}, {3.0361685155536993, -13.36837392302598}, {3.0400656231163588, -13.373211379294197}, {3.047859838241677, -13.382345797387753}, {3.0498083920230066, -13.3845166251694}, {3.0517569458043363, -13.386642285027012}, {3.0556540533669954, -13.390757991198516}, {3.063448268492314, -13.398446213800478}, {3.0653968222736436, -13.400254958527244}, {3.067345376054973, -13.402018331042912}, {3.071242483617632, -13.405408868464768}, {3.0790366987429505, -13.411644509031198}, {3.0809469878044187, -13.413061727097704}, {3.0828572768658864, -13.414435177651699}, {3.086677854988822, -13.417050708214045}, {3.0885881440502896, -13.418292755583833}, {3.0904984331117573, -13.41949097016445}, {3.094319011234693, -13.421755841694118}, {3.0962293002961614, -13.422822470378824}, {3.098139589357629, -13.42384520974607}, {3.1019601674805646, -13.425758970021473}, {3.1038704565420323, -13.42664996704583}, {3.1057807456035, -13.427497026985451}, {3.109601323726436, -13.429059293872433}, {3.111511612787904, -13.429774481321873}, {3.113421901849372, -13.430445692691011}, {3.1153321909108396, -13.431072919602599}, {3.1172424799723073, -13.431656154228296}, {3.119152769033775, -13.432195389288763}, {3.1210630580952428, -13.432690618053787}, {3.1229733471567105, -13.433141834342356}, {3.1248836362181787, -13.433549032522754}, {3.126793925279647, -13.43391220751264}, {3.1287042143411146, -13.434231354779115}, {3.1306145034025823, -13.434506470338796}, {3.13252479246405, -13.434737550757854}, {3.1344350815255178, -13.434924593152077}, {3.1363453705869855, -13.435067595186903}, {3.138255659648453, -13.435166555077446}, {3.1401659487099214, -13.43522147158855}, {3.1420762377713896, -13.435232344034766}, {3.1439865268328573, -13.435199172280399}, {3.145896815894325, -13.43512195673947}, {3.1478071049557927, -13.435000698375756}, {3.1497173940172605, -13.434835398702733}, {3.151627683078728, -13.434626059783596}, {3.153537972140196, -13.434372684231185}, {3.155448261201664, -13.434075275207991}, {3.1573585502631323, -13.433733836426084}, {3.1592688393246, -13.433348372147073}, {3.1611791283860677, -13.432918887182051}, {3.1630894174475355, -13.4324453868915}, {3.164999706509003, -13.431927877185261}, {3.166909995570471, -13.431366364522418}, {3.170730573693407, -13.430111358908933}, {3.172640862754875, -13.429417881621873}, {3.1745511518163427, -13.428680432705134}, {3.178371729939278, -13.427073657346545}, {3.180282019000746, -13.426204350958011}, {3.1821923080622136, -13.425291113046157}, {3.1860128861851496, -13.423332888789949}, {3.1879231752466177, -13.422287926884175}, {3.1898334643080855, -13.421199082331892}, {3.193654042431021, -13.418889800188488}, {3.2012951986768923, -13.413745278688138}, {3.2033675796928343, -13.412229231891514}, {3.2054399607087767, -13.410661687170384}, {3.2095847227406606, -13.4073721967913}, {3.2178742468044295, -13.400176304428731}, {3.219946627820372, -13.398248961084633}, {3.222019008836314, -13.396270325109807}, {3.2261637708681983, -13.39215929223082}, {3.234453294931967, -13.383323043581447}, {3.2365256759479095, -13.380986214746002}, {3.2385980569638515, -13.378598346730017}, {3.242742818995736, -13.373669634122338}, {3.2510323430595047, -13.36320133120683}, {3.267611391187042, -13.339830069347551}, {3.269683772202984, -13.336681237789712}, {3.2717561532189263, -13.333482017303401}, {3.2759009152508103, -13.326932598047133}, {3.284190439314579, -13.313231207133015}, {3.3007694874421167, -13.283429717678535}, {3.302841868458059, -13.279480707381298}, {3.304914249474001, -13.27548214717893}, {3.3090590115058856, -13.267336612303144}, {3.3173485355696544, -13.25045357180419}, {3.3339275836971916, -13.214333708601885}, {3.3358615216561036, -13.209917126011018}, {3.337795459615016, -13.205458280560123}, {3.341663335532841, -13.19641402917023}, {3.3493990873684907, -13.177820911020078}, {3.36487059103979, -13.138629672699224}, {3.395813598382388, -13.052341938987647}, {3.3977475363413, -13.04660378654655}, {3.3996814743002126, -13.040825452922876}, {3.4035493502180376, -13.029148536944458}, {3.411285102053687, -13.005315802022976}, {3.4267566057249863, -12.955751876743545}, {3.4576996130675846, -12.849174094677663}, {3.4597956429809713, -12.841601955076568}, {3.4618916728943576, -12.833985678963613}, {3.466083732721131, -12.818621172340748}, {3.474467852374678, -12.787367563515577}, {3.491236091681772, -12.722788274950993}, {3.5247725702959603, -12.58556030383488}, {3.5918455275243355, -12.280706649976214}, {3.5939032927178607, -12.270749906538835}, {3.5959610579113854, -12.260758800334951}, {3.6000765882984354, -12.240674070198986}, {3.608307649072535, -12.200098559030291}, {3.6247697706207354, -12.117355877223805}, {3.657694013717135, -11.945770175353566}, {3.7235424999099345, -11.580416462934085}, {3.846379116645627, -10.836026693841458}, {3.9795896184676773, -9.973220592220454}, {4.103939764639821, -9.158146744615692}, {4.225840968740814, -8.38929137284616}, {4.358116057928164, -7.6293690914557875}, {4.360044413139687, -7.6190540800779685}, {4.36197276835121, -7.608763660755827}, {4.365829478774255, -7.588257021715997}, {4.373542899620345, -7.5475434836060895}, {4.3889697413125255, -7.4673385583249186}, {4.419823424696887, -7.311997266198636}, {4.421751779908409, -7.302519720759877}, {4.423680135119932, -7.2930699527015035}, {4.427536845542977, -7.274254118204992}, {4.435250266389067, -7.2369598172231235}, {4.450677108081248, -7.163740804046624}, {4.481530791465609, -7.022935964136125}, {4.483621238631606, -7.013674049245271}, {4.485711685797603, -7.00444799892124}, {4.489892580129597, -6.9861038873488654}, {4.498254368793584, -6.9498503511677026}, {4.51497794612156, -6.879103313652218}, {4.54842510077751, -6.744810628525717}, {4.550515547943506, -6.736742171342245}, {4.552605995109504, -6.728712413546865}, {4.556786889441497, -6.712769304510298}, {4.565148678105485, -6.681350832176226}, {4.58187225543346, -6.620401235771173}, {4.615319410089411, -6.506172824233147}, {4.6172714141983775, -6.499826335828288}, {4.619223418307345, -6.493515437034432}, {4.623127426525279, -6.481000585249114}, {4.630935442961148, -6.456399872704364}, {4.646551475832885, -6.408923608505676}, {4.677783541576359, -6.3209378125257345}, {4.679735545685325, -6.315749448500226}, {4.681687549794293, -6.3105978181646485}, {4.685591558012227, -6.300404864029747}, {4.693399574448096, -6.280460888609381}, {4.709015607319833, -6.242345848924027}, {4.7402476730633065, -6.173241259492165}, {4.742161412452412, -6.169316823955272}, {4.744075151841518, -6.165428241969322}, {4.747902630619728, -6.157758669943031}, {4.755557588176149, -6.1428500834730135}, {4.770867503288993, -6.11475622076994}, {4.772781242678098, -6.111406104130346}, {4.774694982067203, -6.108091905669826}, {4.778522460845414, -6.101571261199322}, {4.786177418401836, -6.088960938325772}, {4.801487333514679, -6.065463370624772}, {4.803401072903784, -6.062687606854714}, {4.80531481229289, -6.059947692679528}, {4.8091422910711, -6.054575377838913}, {4.8167972486275215, -6.044260526375181}, {4.818710988016627, -6.0417712871615565}, {4.820624727405733, -6.0393178135861945}, {4.824452206183943, -6.03451811159186}, {4.832107163740364, -6.025347297178026}, {4.83402090312947, -6.0231437956206}, {4.835934642518575, -6.020975942851804}, {4.839762121296785, -6.0167471155323815}, {4.847417078853207, -6.0087164681727145}, {4.849330818242312, -6.006797654910092}, {4.851244557631418, -6.004914340894328}, {4.855072036409629, -6.001254126175857}, {4.86272699396605, -5.994358730648047}, {4.86480282530963, -5.992586398432757}, {4.86687865665321, -5.990855617022007}, {4.871030319340369, -5.9875185778675775}, {4.879333644714688, -5.981341654092209}, {4.881409476058268, -5.979900793059856}, {4.883485307401847, -5.9785012072996375}, {4.887636970089007, -5.975825710691207}, {4.895940295463326, -5.970968322278277}, {4.8980161268069065, -5.969856573412887}, {4.900091958150486, -5.968785780158098}, {4.904243620837645, -5.966766887652512}, {4.906319452181225, -5.965818700286485}, {4.908395283524804, -5.964911292302643}, {4.912546946211964, -5.9632186307874395}, {4.914622777555543, -5.962433283718119}, {4.916698608899123, -5.961688528957202}, {4.918774440242703, -5.960984318049622}, {4.920850271586282, -5.960320601867838}, {4.922926102929862, -5.9596973306129595}, {4.925001934273442, -5.959114453815854}, {4.929153596960601, -5.958069678374079}, {4.9312294283041815, -5.957607675450232}, {4.933305259647761, -5.957185858428131}, {4.93538109099134, -5.956804173504701}, {4.9374569223349205, -5.956462566213605}, {4.9395327536785, -5.956160981426446}, {4.941608585022079, -5.95589936335398}, {4.9436844163656595, -5.955677655547342}, {4.945760247709239, -5.955495800899273}, {4.947836079052818, -5.9553537416453795}, {4.949911910396398, -5.955251419365383}, {4.951987741739978, -5.955188774984393}, {4.954063573083557, -5.955165748774183}, {4.956139404427137, -5.955182280354489}, {4.958215235770717, -5.955238308694304}, {4.960291067114296, -5.955333772113202}, {4.962366898457876, -5.955468608282652}, {4.964442729801457, -5.955642754227357}, {4.966518561145036, -5.955856146326606}, {4.968594392488615, -5.956108720315628}, {4.970670223832196, -5.956400411286959}, {4.972746055175775, -5.956731153691823}, {4.974821886519354, -5.9571008813415265}, {4.9768977178629346, -5.9575095274088525}, {4.978973549206514, -5.957957024429479}, {4.981049380550093, -5.958443304303403}, {4.9831252118936735, -5.958968298296367}, {4.985201043237253, -5.95953193704131}, {4.987276874580832, -5.960134150539821}, {4.9893527059244125, -5.960774868163609}, {4.991428537267992, -5.961454018655974}, {4.9955801999551515, -5.962927330086538}, {4.997517588241701, -5.963667202380352}, {4.999454976528251, -5.964440302679913}, {5.003329753101351, -5.966085945165788}, {5.0052671413879, -5.96695836511279}, {5.007204529674451, -5.967863768589116}, {5.0110793062475505, -5.96977327650907}, {5.0130166945341, -5.970777254979394}, {5.01495408282065, -5.971813965034698}, {5.01882885939375, -5.973985322861054}, {5.02657841253995, -5.978717964345759}, {5.028515800826501, -5.979981973708931}, {5.03045318911305, -5.981278188655217}, {5.034327965686151, -5.9839669636428665}, {5.04207751883235, -5.989727967191799}, {5.057576625124749, -6.002767999017882}, {5.059514013411299, -6.004538910912063}, {5.061451401697849, -6.006340890063872}, {5.065326178270949, -6.010037750191802}, {5.073075731417148, -6.017800954008626}, {5.088574837709547, -6.034787948118081}, {5.090512225996097, -6.037046711338796}, {5.092449614282647, -6.039335292701847}, {5.096324390855747, -6.044001582948296}, {5.1040739440019465, -6.05368836230094}, {5.119573050294346, -6.07445988737657}, {5.1216725305353705, -6.07741506778749}, {5.1237720107763955, -6.0804036654253615}, {5.127970971258444, -6.086480663601913}, {5.13636889222254, -6.099030700383974}, {5.153164734150735, -6.125689126664763}, {5.186756418007123, -6.185026077577282}, {5.188855898248147, -6.1889924662150015}, {5.190955378489171, -6.19298843326775}, {5.19515433897122, -6.201068590340939}, {5.203552259935317, -6.217578184984947}, {5.220348101863511, -6.251965230629251}, {5.253939785719899, -6.325970842654228}, {5.256001001241062, -6.330729530117544}, {5.258062216762224, -6.33551257742241}, {5.262184647804549, -6.345151216458076}, {5.270429509889199, -6.3647149072969285}, {5.286919234058499, -6.404957538636449}, {5.319898682397099, -6.489656289913108}, {5.3858575790743, -6.673865803998691}, {5.508915016778795, -7.055700631586323}, {5.642346339569648, -7.4934794133526115}, {5.766917306710594, -7.8886350069816205}, {5.768825463352309, -7.894409617464209}, {5.770733619994025, -7.900173328782083}, {5.774549933277456, -7.911667622895001}, {5.782182559844318, -7.934520693425382}, {5.797447812978042, -7.979660943236399}, {5.827978319245491, -8.067490783110468}, {5.829886475887207, -8.07286439760473}, {5.831794632528922, -8.07822379044171}, {5.835610945812354, -8.088899514233455}, {5.843243572379215, -8.110075952354261}, {5.85850882551294, -8.151706945908103}, {5.889039331780388, -8.231910777159973}, {5.891109580376578, -8.237194510946512}, {5.893179828972768, -8.242457934116965}, {5.897320326165148, -8.252923393498218}, {5.905601320549907, -8.273605605021357}, {5.922163309319426, -8.313950325027953}, {5.955287286858464, -8.390368542816828}, {5.957357535454654, -8.394948243025137}, {5.959427784050844, -8.399504230435197}, {5.963568281243224, -8.408544675726992}, {5.971849275627983, -8.42633674004252}, {5.988411264397502, -8.460744349712193}, {6.02153524193654, -8.524691143311943}, {6.0234670474757, -8.528214540739684}, {6.025398853014861, -8.531714803408429}, {6.029262464093181, -8.538645664286644}, {6.036989686249821, -8.552226931656431}, {6.052444130563101, -8.578253650023616}, {6.054375936102261, -8.58139932113571}, {6.0563077416414215, -8.584520868416437}, {6.060171352719742, -8.590691359981887}, {6.0678985748763825, -8.602740336196891}, {6.083353019189663, -8.625657887597914}, {6.085284824728824, -8.628410875592976}, {6.087216630267983, -8.631138867126312}, {6.091080241346303, -8.636519658914093}, {6.0988074635029434, -8.646979090451769}, {6.114261907816225, -8.666678647054699}, {6.1161937133553845, -8.669025885060618}, {6.118125518894545, -8.671347373913274}, {6.1219891299728655, -8.675912932682166}, {6.129716352129505, -8.684733201117975}, {6.145170796442786, -8.701121361163564}, {6.147327271169481, -8.703274514408776}, {6.149483745896177, -8.705394791111862}, {6.153796695349569, -8.70953652018213}, {6.162422594256352, -8.717423360759275}, {6.1645790689830475, -8.719312176123639}, {6.166735543709743, -8.721167745400962}, {6.171048493163135, -8.724778975490906}, {6.179674392069918, -8.731600653524204}, {6.181830866796614, -8.73322234652901}, {6.183987341523309, -8.73481047309133}, {6.188300290976701, -8.737885881403251}, {6.196926189883484, -8.74363234385303}, {6.19908266461018, -8.744984524974697}, {6.2012391393368755, -8.746302868887573}, {6.2055520887902675, -8.748837924501565}, {6.214177987697051, -8.75350070654004}, {6.216334462423746, -8.754581384191187}, {6.218490937150442, -8.755628003794191}, {6.222803886603834, -8.757618973320579}, {6.224960361330529, -8.758563277439249}, {6.227116836057226, -8.759473431901213}, {6.231429785510617, -8.76119120889166}, {6.233586260237312, -8.761998791905548}, {6.235742734964008, -8.762772146234337}, {6.2400556844174, -8.764216098470863}, {6.2422121591440956, -8.764886663166472}, {6.244368633870792, -8.765522932753376}, {6.248681583324183, -8.7666925288549}, {6.250838058050879, -8.767225828470218}, {6.252994532777574, -8.767724779178728}, {6.255151007504271, -8.768189369505698}, {6.257307482230966, -8.768619588766782}, {6.259463956957662, -8.76901542706822}, {6.261620431684358, -8.769376875307056}, {6.263776906411054, -8.769703925171262}, {6.265933381137749, -8.769996569139977}, {6.268089855864445, -8.770254800483592}, {6.2702463305911404, -8.770478613263904}, {6.272402805317836, -8.770668002334242}, {6.274559280044532, -8.77082296333953}, {6.276715754771227, -8.770943492716423}, {6.278872229497923, -8.771029587693329}, {6.281028704224619, -8.771081246290505}, {6.283185178951315, -8.77109846732006}}


==> figures/energy-versus-phi-for-constant-thetaI/nometa.dat <==
{{0, -2.325000000000056}, {0.0019271655319089223, -2.325011327596934}, {0.0038542028355462695, -2.3250453073443156}, {0.005781240139183617, -2.325101939156363}, {0.007708277442820964, -2.325181222889992}, {0.00963531474645831, -2.325283158344915}, {0.011562352050095658, -2.325407745263578}, {0.013489389353733006, -2.3255549833312372}, {0.015416426657370353, -2.325724872175891}, {0.0173434639610077, -2.3259174113683074}, {0.019270501264645048, -2.3261326004220346}, {0.021197538568282395, -2.326370438793365}, {0.023124575871919743, -2.3266309258813718}, {0.02505161317555709, -2.32691406102788}, {0.026978650479194437, -2.3272198435174762}, {0.030832725086469132, -2.3278993473780396}, {0.03275976239010648, -2.3282730670319483}, {0.034686799693743824, -2.328669430594824}, {0.03854087430101852, -2.3295300853835568}, {0.04046791160465586, -2.329994374434317}, {0.04239494890829321, -2.3304813030438267}, {0.04624902351556791, -2.3315230739589725}, {0.04817606081920525, -2.3320779136313563}, {0.0501030981228426, -2.332655387595973}, {0.0539571727301173, -2.333878232505287}, {0.06166532194466669, -2.3365954657592294}, {0.06359235924830403, -2.337331335685472}, {0.06551939655194139, -2.338089826620832}, {0.06937347115921608, -2.3396746637883354}, {0.07708162037376547, -2.3431157019852327}, {0.07900865767740281, -2.3440324830604564}, {0.08093569498104017, -2.3449718681925353}, {0.08478976958831486, -2.3469184410611375}, {0.09249791880286425, -2.3510827270387065}, {0.09442495610650159, -2.352180270793055}, {0.09635199341013895, -2.3533003979793383}, {0.10020606801741364, -2.3556083912440324}, {0.10791421723196302, -2.3604952502979732}, {0.1233305156610618, -2.371351745851667}, {0.12541964491917348, -2.3729339609358355}, {0.12750877417728518, -2.3745426566066876}, {0.13168703269350854, -2.3778394704430057}, {0.14004354972595529, -2.384750648776707}, {0.15675658379084878, -2.399842026611275}, {0.15884571304896047, -2.401847310891411}, {0.16093484230707217, -2.403878989451024}, {0.16511310082329553, -2.408021505038556}, {0.17346961785574228, -2.4166229950184275}, {0.19018265192063574, -2.435090342424332}, {0.19227178117874744, -2.437517161665433}, {0.1943609104368591, -2.4399702684201245}, {0.1985391689530825, -2.4449553149726233}, {0.2068956859855292, -2.455240529266755}, {0.2236087200504227, -2.477069687175255}, {0.2570347881802097, -2.5257477932900647}, {0.2589854743812916, -2.528794662980786}, {0.26093616058237346, -2.531864212100893}, {0.26483753298453727, -2.5380713162287547}, {0.2726402777888649, -2.5507573177696368}, {0.28824576739752006, -2.5772145998775664}, {0.3194567466148305, -2.634454293322413}, {0.3214074328159124, -2.6382225873684653}, {0.3233581190169943, -2.6420132713608906}, {0.32725949141915806, -2.649661768823741}, {0.33506223622348563, -2.665226995624858}, {0.35066772583214084, -2.6974280357306113}, {0.3818787050494512, -2.7660928882878792}, {0.3837911265306714, -2.7704842707232364}, {0.3857035480118915, -2.774896833687454}, {0.3895283909743318, -2.7837854555698507}, {0.3971780768992124, -2.8018163604323645}, {0.41247744874897363, -2.8388901833771145}, {0.4430761924484961, -2.917064039612647}, {0.504273679847541, -3.089329086204721}, {0.5063481932832354, -3.09553646339912}, {0.50842270671893, -3.1017677634522913}, {0.512571733590319, -3.114302054356444}, {0.520869787333097, -3.1396568502072393}, {0.5374658948186528, -3.191506834282542}, {0.5706581097897647, -3.2997315282523214}, {0.6370425397319885, -3.533966823838594}, {0.6389786101106533, -3.5411483049019963}, {0.640914680489318, -3.548349392267265}, {0.6447868212466474, -3.5628103049820417}, {0.6525311027613062, -3.5919665122234647}, {0.6680196657906239, -3.6512118377519487}, {0.6989967918492591, -3.7733963181105286}, {0.7609510439665297, -4.032223851386679}, {0.8952334332874284, -4.6560673951623786}, {1.0270668805371757, -5.344994742669472}, {1.1500399721370163, -6.0471765103032755}, {1.2833869488232146, -6.86270069672902}, {1.4078735698595066, -7.663680788748299}, {1.529911248824647, -8.474645567211423}, {1.662322812876145, -9.369656538015455}, {1.7858740212777366, -10.20541109373768}, {1.9197991147656859, -11.096240567459743}, {2.0512752661824836, -11.939307147244921}, {2.1738910619493748, -12.683114655188522}, {2.306880742802624, -13.4283896996206}, {2.4310100680059663, -14.05310291961044}, {2.4331116806667428, -14.06301989509203}, {2.4352132933275197, -14.072913791963153}, {2.4394165186490726, -14.092632139423877}, {2.4478229692921785, -14.131789582146801}, {2.464635870578391, -14.20897581443763}, {2.4982616731508163, -14.358742019095391}, {2.5655132782956667, -14.639141339861581}, {2.5675766262365816, -14.647328323024281}, {2.5696399741774965, -14.655490039175993}, {2.573766670059326, -14.671737500363799}, {2.582020061822985, -14.703927354569707}, {2.5985268453503036, -14.767077424549113}, {2.6315404124049406, -14.888385772801145}, {2.6336037603458555, -14.895743724335805}, {2.6356671082867704, -14.90307510944863}, {2.6397938041686, -14.917658026607}, {2.6480471959322593, -14.94650337945087}, {2.664553979459578, -15.00290371751096}, {2.697567546514215, -15.110477202833412}, {2.6994924513981005, -15.116532058426984}, {2.7014173562819854, -15.122562781448071}, {2.7052671660497554, -15.13455171901883}, {2.7129667855852952, -15.158238790975139}, {2.728366024656376, -15.204443657905342}, {2.7591645027985363, -15.292129227077641}, {2.7610894076824213, -15.297398628634676}, {2.7630143125663063, -15.302643064471086}, {2.766864122334076, -15.313056942221749}, {2.7745637418696165, -15.333584050996414}, {2.7899629809406967, -15.37343040801685}, {2.820761459082857, -15.448251018733036}, {2.822848455921217, -15.453084380739005}, {2.824935452759576, -15.457887548581944}, {2.829109446436295, -15.467403197218145}, {2.8374574337897323, -15.48607102342}, {2.8541534084966074, -15.521947144893078}, {2.8562404053349666, -15.52629434940548}, {2.858327402173326, -15.530610960352384}, {2.8625013958500447, -15.539152307420101}, {2.870849383203482, -15.555866852570107}, {2.887545357910357, -15.587818288358795}, {2.8896323547487164, -15.591673259486836}, {2.891719351587076, -15.595497279721949}, {2.8958933452637945, -15.603052384004705}, {2.9042413326172323, -15.617790272641288}, {2.920937307324107, -15.64577230992492}, {2.954329256737857, -15.69572801368319}, {2.956277810519187, -15.698394603142034}, {2.958226364300516, -15.701033702219227}, {2.9621234718631753, -15.706229378879742}, {2.969917686988494, -15.71629030110489}, {2.9855061172391304, -15.735087770267423}, {2.98745467102046, -15.737313072558932}, {2.9894032248017894, -15.739510698277252}, {2.9933003323644485, -15.743822878048848}, {3.001094547489767, -15.752114664706589}, {3.0166829777404036, -15.767365767757271}, {3.0186315315217334, -15.76914705657125}, {3.0205800853030627, -15.77090051637434}, {3.0244771928657217, -15.774323915480394}, {3.0322714079910402, -15.780836404870017}, {3.0342199617723695, -15.782394833844858}, {3.0361685155536993, -15.783925370334648}, {3.0400656231163588, -15.786902736653852}, {3.047859838241677, -15.792522445688327}, {3.0498083920230066, -15.79385753688714}, {3.0517569458043363, -15.795164680662085}, {3.0556540533669954, -15.797695101010367}, {3.063448268492314, -15.802420305885299}, {3.0653968222736436, -15.803531649741997}, {3.067345376054973, -15.804614999795797}, {3.071242483617632, -15.806697697851037}, {3.0790366987429505, -15.810526948758397}, {3.0809469878044187, -15.811397050598963}, {3.0828572768658864, -15.812240211047833}, {3.086677854988822, -15.813845692349233}, {3.0885881440502896, -15.814608005801462}, {3.0904984331117573, -15.81534336306143}, {3.094319011234693, -15.816733195569922}, {3.0962293002961614, -15.817387664411658}, {3.098139589357629, -15.818015164247607}, {3.1019601674805646, -15.819189245455474}, {3.1038704565420323, -15.819735821414806}, {3.1057807456035, -15.820255417543228}, {3.109601323726436, -15.821213660849875}, {3.111511612787904, -15.821652303610303}, {3.113421901849372, -15.822063957704245}, {3.1153321909108396, -15.822448621233802}, {3.1172424799723073, -15.822806292425476}, {3.119152769033775, -15.82313696963022}, {3.1210630580952428, -15.823440651323411}, {3.1229733471567105, -15.823717336104899}, {3.1248836362181787, -15.823967022698984}, {3.126793925279647, -15.824189709954446}, {3.1287042143411146, -15.824385396844534}, {3.1306145034025823, -15.82455408246699}, {3.13252479246405, -15.824695766044046}, {3.1344350815255178, -15.82481044692243}, {3.1363453705869855, -15.824898124573378}, {3.138255659648453, -15.824958798592617}, {3.1401659487099214, -15.8249924687004}, {3.1420762377713896, -15.824999134741475}, {3.1439865268328573, -15.824978796685109}, {3.145896815894325, -15.824931454625075}, {3.1478071049557927, -15.824857108779657}, {3.1497173940172605, -15.824755759491653}, {3.151627683078728, -15.82462740722836}, {3.153537972140196, -15.824472052581587}, {3.155448261201664, -15.82428969626763}, {3.1573585502631323, -15.824080339127292}, {3.1592688393246, -15.823843982125865}, {3.1611791283860677, -15.823580626353104}, {3.1630894174475355, -15.823290273023266}, {3.164999706509003, -15.822972923475065}, {3.166909995570471, -15.82262857917166}, {3.170730573693407, -15.821858912774172}, {3.172640862754875, -15.821433594228628}, {3.1745511518163427, -15.820981288024937}, {3.178371729939278, -15.819995721108707}, {3.180282019000746, -15.819462464939901}, {3.1821923080622136, -15.818902230200411}, {3.1860128861851496, -15.817700835464677}, {3.1879231752466177, -15.8170596810069}, {3.1898334643080855, -15.816391559055305}, {3.193654042431021, -15.81497442511464}, {3.2012951986768923, -15.811816691147751}, {3.2033675796928343, -15.810885948621987}, {3.2054399607087767, -15.809923501439668}, {3.2095847227406606, -15.807903514160163}, {3.2178742468044295, -15.803483324944636}, {3.219946627820372, -15.802299100966016}, {3.222019008836314, -15.801083218905198}, {3.2261637708681983, -15.798556507084488}, {3.234453294931967, -15.79312348807675}, {3.2365256759479095, -15.79168619366975}, {3.2385980569638515, -15.790217298729885}, {3.242742818995736, -15.787184739278354}, {3.2510323430595047, -15.780740775846795}, {3.267611391187042, -15.766339484322556}, {3.269683772202984, -15.764397632688656}, {3.2717561532189263, -15.762424328424006}, {3.2759009152508103, -15.758383404936824}, {3.284190439314579, -15.749924608174807}, {3.3007694874421167, -15.731501838165158}, {3.302841868458059, -15.729058122298033}, {3.304914249474001, -15.72658314518315}, {3.3090590115058856, -15.721539460965678}, {3.3173485355696544, -15.7110775582858}, {3.3339275836971916, -15.688658842553242}, {3.3358615216561036, -15.685914165606553}, {3.337795459615016, -15.683142467910896}, {3.341663335532841, -15.677518062601917}, {3.3493990873684907, -15.665945585680808}, {3.36487059103979, -15.641509059264557}, {3.395813598382388, -15.587496140368183}, {3.3977475363413, -15.583893895258285}, {3.3996814743002126, -15.580265109150764}, {3.4035493502180376, -15.572927982229558}, {3.411285102053687, -15.557935994446622}, {3.4267566057249863, -15.52668506503303}, {3.4576996130675846, -15.459148881344}, {3.4597956429809713, -15.454332858058777}, {3.4618916728943576, -15.449486371804566}, {3.466083732721131, -15.439702117126211}, {3.474467852374678, -15.419769235415208}, {3.491236091681772, -15.378452170090682}, {3.5247725702959603, -15.290064504012278}, {3.526868600209347, -15.284287685814142}, {3.5289646301227338, -15.278481337425527}, {3.5331566899495073, -15.26678017733915}, {3.5415408096030543, -15.243024903515135}, {3.558309048910148, -15.194109868504908}, {3.5918455275243355, -15.090722534264922}, {3.5939032927178607, -15.084139942851747}, {3.5959610579113854, -15.077529942588928}, {3.6000765882984354, -15.064227854368818}, {3.608307649072535, -15.03729630681218}, {3.6247697706207354, -14.98213167901824}, {3.657694013717135, -14.866661716504904}, {3.7235424999099345, -14.615710565311822}, {3.7254618220464293, -14.608005861629216}, {3.7273811441829245, -14.600279472471751}, {3.731219788455915, -14.584761777057606}, {3.738897077001896, -14.553467698139832}, {3.7542516540938573, -14.489852705253341}, {3.7849608082777806, -14.358579896469296}, {3.846379116645627, -14.080397369047839}, {3.9795896184676773, -13.410869869023747}, {4.103939764639821, -12.714455327896555}, {4.225840968740814, -11.977200959041943}, {4.358116057928164, -11.130744886121754}, {4.481530791465609, -10.311503452804825}, {4.615319410089411, -9.407243823055783}, {4.7402476730633065, -8.562230316909405}, {4.86272699396605, -7.746327011798641}, {4.9955801999551515, -6.889281830856362}, {5.119573050294346, -6.127801567869339}, {5.253939785719899, -5.356961819112062}, {5.3858575790743, -4.6664441488502035}, {5.508915016778795, -4.090329085118508}, {5.510999881197402, -4.081177310320265}, {5.513084745616009, -4.072046479640913}, {5.517254474453224, -4.0538477739750824}, {5.525593932127652, -4.017703043727307}, {5.542272847476508, -3.946431098501595}, {5.575630678174221, -3.808010389462825}, {5.642346339569648, -3.548067415029305}, {5.644292760931226, -3.5408286509858433}, {5.646239182292803, -3.5336097043570676}, {5.650132025015957, -3.5192313451570385}, {5.657917710462266, -3.490713331932685}, {5.673489081354884, -3.434636621593808}, {5.7046318231401205, -3.3263555323992327}, {5.766917306710594, -3.125548953882287}, {5.768825463352309, -3.1197334139477}, {5.770733619994025, -3.1139380500690104}, {5.774549933277456, -3.102407911639518}, {5.782182559844318, -3.079590416849529}, {5.797447812978042, -3.034929903226103}, {5.827978319245491, -2.949532757582924}, {5.829886475887207, -2.944370145709992}, {5.831794632528922, -2.939228169990402}, {5.835610945812354, -2.929006180537234}, {5.843243572379215, -2.908810420944868}, {5.85850882551294, -2.8694147003716726}, {5.889039331780388, -2.794629033234984}, {5.891109580376578, -2.7897521866272608}, {5.893179828972768, -2.784900102413781}, {5.897320326165148, -2.775270279883877}, {5.905601320549907, -2.756308424893964}, {5.922163309319426, -2.719579059380958}, {5.955287286858464, -2.650922100443992}, {5.957357535454654, -2.646844542093974}, {5.959427784050844, -2.6427921766590523}, {5.963568281243224, -2.6347630729969875}, {5.971849275627983, -2.619007709293537}, {5.988411264397502, -2.5887109680733347}, {6.02153524193654, -2.532993261223615}, {6.0234670474757, -2.529945095759317}, {6.025398853014861, -2.5269191698500366}, {6.029262464093181, -2.5209340678972096}, {6.036989686249821, -2.509231078534507}, {6.052444130563101, -2.486895628805523}, {6.054375936102261, -2.484204200802634}, {6.0563077416414215, -2.4815351302799216}, {6.060171352719742, -2.4762640890852055}, {6.0678985748763825, -2.4659905946641407}, {6.083353019189663, -2.4465194166871607}, {6.085284824728824, -2.4441864994116846}, {6.087216630267983, -2.4418760424182784}, {6.091080241346303, -2.437322532918345}, {6.0988074635029434, -2.428485294061875}, {6.114261907816225, -2.4118911852082863}, {6.1161937133553845, -2.4099183105637367}, {6.118125518894545, -2.4079679839594594}, {6.1219891299728655, -2.4041349947613857}, {6.129716352129505, -2.3967398083610245}, {6.145170796442786, -2.3830336421094316}, {6.147327271169481, -2.3812361478369057}, {6.149483745896177, -2.3794668425495367}, {6.153796695349569, -2.376012821336158}, {6.162422594256352, -2.3694432881322074}, {6.1645790689830475, -2.3678714581517872}, {6.166735543709743, -2.3663278596179196}, {6.171048493163135, -2.3633253764040476}, {6.179674392069918, -2.3576593969367297}, {6.181830866796614, -2.3563135507059045}, {6.183987341523309, -2.3549959726038745}, {6.188300290976701, -2.352445637413769}, {6.196926189883484, -2.347684362435568}, {6.19908266461018, -2.346564773212538}, {6.2012391393368755, -2.3454734830308106}, {6.2055520887902675, -2.343375813536447}, {6.214177987697051, -2.3395202092002267}, {6.216334462423746, -2.338627104114102}, {6.218490937150442, -2.337762323220023}, {6.222803886603834, -2.3361177448743313}, {6.224960361330529, -2.335337952631109}, {6.227116836057226, -2.3345864949967288}, {6.231429785510617, -2.3331685929825023}, {6.233586260237312, -2.332502153091996}, {6.235742734964008, -2.331864056789022}, {6.2400556844174, -2.3306729029359623}, {6.2422121591440956, -2.3301198491564477}, {6.244368633870792, -2.3295951465056253}, {6.248681583324183, -2.3286308011431442}, {6.250838058050879, -2.328191161483547}, {6.252994532777574, -2.3277798790567568}, {6.255151007504271, -2.3273969551643043}, {6.257307482230966, -2.3270423910179483}, {6.259463956957662, -2.32671618773967}, {6.261620431684358, -2.3264183463616672}, {6.263776906411054, -2.3261488678263746}, {6.265933381137749, -2.3259077529864625}, {6.268089855864445, -2.325695002604826}, {6.2702463305911404, -2.325510617354614}, {6.272402805317836, -2.325354597819211}, {6.274559280044532, -2.3252269444922424}, {6.276715754771227, -2.325127657777594}, {6.278872229497923, -2.3250567379893834}, {6.281028704224619, -2.325014185351998}, {6.283185178951315, -2.325000000000056}}


==> figures/three-atoms--plot/metas.dat <==
{{0, -8.77109846732006}, {0.0019271655319089223, -8.771084715603052}, {0.0038542028355462695, -8.771043464364299}, {0.005781240139183617, -8.770974714361259}, {0.007708277442820964, -8.770878466856336}, {0.00963531474645831, -8.770754723616845}, {0.011562352050095658, -8.770603486915006}, {0.013489389353733006, -8.770424759527884}, {0.015416426657370353, -8.770218544737357}, {0.0173434639610077, -8.769984846330079}, {0.019270501264645048, -8.769723668597386}, {0.021197538568282395, -8.769435016335265}, {0.023124575871919743, -8.769118894844269}, {0.02505161317555709, -8.768775309929415}, {0.026978650479194437, -8.768404267900127}, {0.030832725086469132, -8.767579840257232}, {0.03275976239010648, -8.76712646978347}, {0.034686799693743824, -8.766645672474745}, {0.03854087430101852, -8.765601833174962}, {0.04046791160465586, -8.765038810354271}, {0.04239494890829321, -8.764448399039026}, {0.04624902351556791, -8.763185454802159}, {0.04817606081920525, -8.762512945076628}, {0.0501030981228426, -8.761813093248385}, {0.0539571727301173, -8.760331415204742}, {0.06166532194466669, -8.757040553133047}, {0.06359235924830403, -8.756149694630656}, {0.06551939655194139, -8.755231610915224}, {0.06937347115921608, -8.753313835812952}, {0.07708162037376547, -8.74915235870501}, {0.07900865767740281, -8.74804419877354}, {0.08093569498104017, -8.746908962559706}, {0.08478976958831486, -8.744557345231641}, {0.09249791880286425, -8.739530146472447}, {0.09442495610650159, -8.738205988289327}, {0.09635199341013895, -8.736854934647148}, {0.10020606801741364, -8.734072240827732}, {0.10791421723196302, -8.728185233650292}, {0.1233305156610618, -8.71513096844029}, {0.12541964491917348, -8.713231230053614}, {0.12750877417728518, -8.711300421145715}, {0.13168703269350854, -8.707345759453998}, {0.14004354972595529, -8.69906547207461}, {0.15675658379084878, -8.681031296620155}, {0.15884571304896047, -8.67863981621598}, {0.16093484230707217, -8.676218013754495}, {0.16511310082329553, -8.671283653061572}, {0.17346961785574228, -8.661053418314333}, {0.19018265192063574, -8.639159523990214}, {0.19227178117874744, -8.63628955070022}, {0.1943609104368591, -8.633390172953176}, {0.1985391689530825, -8.62750345621867}, {0.2068956859855292, -8.61537997864554}, {0.2236087200504227, -8.589747789869639}, {0.2570347881802097, -8.533070490230028}, {0.2589854743812916, -8.529545010586268}, {0.26093616058237346, -8.525995916501783}, {0.26483753298453727, -8.518827154939109}, {0.2726402777888649, -8.504209253228682}, {0.28824576739752006, -8.473867634777749}, {0.3194567466148305, -8.40889270741335}, {0.3818787050494512, -8.26292101083048}, {0.3837911265306714, -8.258134245579408}, {0.3857035480118915, -8.253329761933653}, {0.3895283909743318, -8.243667994414604}, {0.3971780768992124, -8.224135762383698}, {0.41247744874897363, -8.18425682629875}, {0.4430761924484961, -8.101408029757883}, {0.504273679847541, -7.92474952302833}, {0.6370425397319885, -7.5058961488473255}, {0.7609510439665297, -7.098936244784232}, {0.8952334332874284, -6.679998194267016}, {0.8972933309007058, -6.673966396179582}, {0.8993532285139831, -6.667949939655825}, {0.9034730237405377, -6.655963650923978}, {0.9117126141936469, -6.632181757605924}, {0.9281917950998653, -6.585414037915088}, {0.961150156912302, -6.495326647282736}, {0.9632100545255793, -6.489859142009523}, {0.9652699521388566, -6.484411671722856}, {0.9693897473654112, -6.47357740663942}, {0.9776293378185203, -6.452155556833652}, {0.9941085187247388, -6.410330169181671}, {1.0270668805371757, -6.331001362487873}, {1.0289883350934232, -6.32656326905672}, {1.0309097896496706, -6.322146445451026}, {1.0347526987621656, -6.313377038547553}, {1.0424385169871557, -6.296098186761272}, {1.0578101534371358, -6.262604107443069}, {1.088553426337096, -6.20005683015094}, {1.0904748808933435, -6.19635144260779}, {1.092396335449591, -6.192670632887886}, {1.0962392445620859, -6.185383140177021}, {1.103925062787076, -6.171107396446673}, {1.119296699237056, -6.143774479074581}, {1.1500399721370163, -6.094151222049641}, {1.152123518647738, -6.0910384842138185}, {1.15420706515846, -6.087958160655975}, {1.1583741581799036, -6.08189520118502}, {1.166708344222791, -6.070163117735179}, {1.1833767163085658, -6.048298534886577}, {1.1854602628192876, -6.04571749483563}, {1.1875438093300095, -6.04317058777597}, {1.1917109023514532, -6.03817958365057}, {1.2000450883943405, -6.028611661871687}, {1.2167134604801153, -6.011154471113069}, {1.2187970069908372, -6.009131596916052}, {1.220880553501559, -6.007144435427561}, {1.2250476465230027, -6.003277625718308}, {1.23338183256589, -5.995976652972956}, {1.235465379076612, -5.994242078056329}, {1.2375489255873338, -5.992543951037187}, {1.2417160186087774, -5.989257397160287}, {1.2500502046516648, -5.983125552119775}, {1.2521337511623867, -5.981685026565165}, {1.2542172976731085, -5.980281646371371}, {1.2583843906945522, -5.977586659399359}, {1.260467937205274, -5.9762952197724015}, {1.262551483715996, -5.975041259805353}, {1.2667185767374396, -5.9726461064492735}, {1.2688021232481614, -5.971505075327097}, {1.2708856697588833, -5.970401848395204}, {1.275052762780327, -5.9683091248579405}, {1.2833869488232146, -5.964580788630461}, {1.2853320522769067, -5.963798769559415}, {1.2872771557305986, -5.963050233148378}, {1.291167362637983, -5.9616538508054155}, {1.2931124660916749, -5.9610061249228865}, {1.295057569545367, -5.9603921217969615}, {1.298947776452751, -5.95926551860947}, {1.3008928799064432, -5.958753034734164}, {1.3028379833601353, -5.958274505985855}, {1.3047830868138273, -5.957829989241883}, {1.3067281902675194, -5.957419540891371}, {1.3086732937212116, -5.95704321683419}, {1.3106183971749035, -5.956701072479926}, {1.3125635006285956, -5.956393162746849}, {1.3145086040822878, -5.956119542060895}, {1.3164537075359797, -5.955880264354656}, {1.3183988109896718, -5.955675383066372}, {1.320343914443364, -5.955504951138937}, {1.3222890178970559, -5.955369021018909}, {1.324234121350748, -5.955267644655528}, {1.3261792248044402, -5.9552008734997335}, {1.328124328258132, -5.95516875850321}, {1.3300694317118242, -5.955171350117416}, {1.3320145351655164, -5.955208698292639}, {1.3339596386192083, -5.955280852477043}, {1.3359047420729004, -5.955387861615739}, {1.3378498455265926, -5.955529774149847}, {1.3397949489802845, -5.955706638015581}, {1.3417400524339766, -5.955918500643328}, {1.3436851558876688, -5.956165408956747}, {1.3456302593413607, -5.95644740937186}, {1.3475753627950526, -5.95676454779617}, {1.3495204662487448, -5.957116869627766}, {1.351465569702437, -5.957504419754458}, {1.3534106731561288, -5.957927242552898}, {1.355355776609821, -5.958385381887722}, {1.3573008800635131, -5.958878881110696}, {1.3611910869708972, -5.9599721300587305}, {1.3631361904245893, -5.9605719639153945}, {1.3650812938782813, -5.961207325921754}, {1.3689715007856655, -5.96258479696523}, {1.3709166042393575, -5.963326985997792}, {1.3728617076930496, -5.964104863169358}, {1.3767519146004337, -5.9657678362036055}, {1.3786970180541256, -5.966653007900111}, {1.3806421215078177, -5.967574019401731}, {1.3845323284152018, -5.969523707737306}, {1.386477431868894, -5.9705524562189805}, {1.388422535322586, -5.97161718779974}, {1.3923127422299701, -5.973854737770813}, {1.3942578456836623, -5.975027623599268}, {1.3962029491373542, -5.976236627401697}, {1.4000931560447385, -5.9787631179905105}, {1.4078735698595066, -5.984250904837859}, {1.409780408593337, -5.985684486496413}, {1.4116872473271673, -5.987153013318501}, {1.415500924794828, -5.990195008073018}, {1.4231282797301492, -5.9966994736681}, {1.4250351184639793, -5.998413331729908}, {1.4269419571978097, -6.000162333320855}, {1.4307556346654704, -6.003765856838087}, {1.4383829896007918, -6.011395585522613}, {1.4402898283346222, -6.013391195606904}, {1.4421966670684525, -6.015422115735739}, {1.446010344536113, -6.01958995987492}, {1.4536376994714342, -6.028350151780411}, {1.4688924093420768, -6.047572031772206}, {1.470799248075907, -6.05013454820159}, {1.4727060868097372, -6.052732611207732}, {1.476519764277398, -6.058035418372791}, {1.4841471192127194, -6.069068018800839}, {1.4994018290833617, -6.092842828074354}, {1.501308667817192, -6.095975062569009}, {1.5032155065510224, -6.099142950226114}, {1.5070291840186831, -6.105585693790947}, {1.5146565389540043, -6.118899086564319}, {1.529911248824647, -6.14723732480012}, {1.5319801795129515, -6.151256392218429}, {1.5340491102012561, -6.1553174024725115}, {1.5381869715778655, -6.163565220302572}, {1.5464626943310842, -6.180563787000932}, {1.5630141398375215, -6.216569979044798}, {1.565083070525826, -6.221258818054123}, {1.5671520012141307, -6.225989392368368}, {1.57128986259074, -6.235575670043096}, {1.5795655853439587, -6.255248163529732}, {1.596117030850396, -6.296587679433558}, {1.5981859615387006, -6.301941599141306}, {1.6002548922270052, -6.3073368639429095}, {1.6043927536036147, -6.318251306341413}, {1.6126684763568333, -6.340574945106058}, {1.6292199218632706, -6.387193464462497}, {1.662322812876145, -6.4882437672479725}, {1.6642533005074198, -6.494455319518011}, {1.6661837881386945, -6.50070171809412}, {1.6700447634012443, -6.513298881613198}, {1.677766713926344, -6.538909436713347}, {1.6932106149765427, -6.591785118028882}, {1.7240984170769407, -6.7040650095956495}, {1.7260289047082156, -6.711367711745148}, {1.7279593923394905, -6.718703624666461}, {1.7318203676020403, -6.733474843771555}, {1.7395423181271397, -6.7634131531746}, {1.7549862191773387, -6.824859216570677}, {1.7858740212777366, -6.953910059401528}, {1.7879666008634858, -6.962944546578879}, {1.790059180449235, -6.972015513586269}, {1.7942443396207335, -6.990266501241473}, {1.8026146579637303, -7.027201952924273}, {1.819355294649724, -7.102784301556559}, {1.8528365680217114, -7.260606349239012}, {1.9197991147656859, -7.601236785096726}, {2.0512752661824836, -8.352435937994391}, {2.1738910619493748, -9.123476463150464}, {2.306880742802624, -9.994817665296612}, {2.4310100680059663, -10.79936016479133}, {2.5655132782956667, -11.6140889949138}, {2.5675766262365816, -11.625875977069771}, {2.5696399741774965, -11.637637613117228}, {2.573766670059326, -11.661084179306926}, {2.582020061822985, -11.70766583351823}, {2.5985268453503036, -11.799546277758767}, {2.6315404124049406, -11.977884876437082}, {2.697567546514215, -12.3106296260035}, {2.6994924513981005, -12.319813798938235}, {2.7014173562819854, -12.328967290425942}, {2.7052671660497554, -12.347181771994363}, {2.7129667855852952, -12.383237550825541}, {2.728366024656376, -12.453831257892944}, {2.7591645027985363, -12.588751550160522}, {2.7610894076824213, -12.596899084527529}, {2.7630143125663063, -12.605012469049877}, {2.766864122334076, -12.62113638193326}, {2.7745637418696165, -12.65296996017371}, {2.7899629809406967, -12.714957899965842}, {2.820761459082857, -12.83204491905763}, {2.822848455921217, -12.839639606370627}, {2.824935452759576, -12.847190565798561}, {2.829109446436295, -12.86216085488442}, {2.8374574337897323, -12.891571826984258}, {2.8541534084966074, -12.948251193035164}, {2.8562404053349666, -12.955133192018486}, {2.858327402173326, -12.961969753641487}, {2.8625013958500447, -12.975506160393481}, {2.870849383203482, -13.002029314416658}, {2.887545357910357, -13.052855201725812}, {2.8896323547487164, -13.05899842650609}, {2.891719351587076, -13.065094674441916}, {2.8958933452637945, -13.077145878792606}, {2.9042413326172323, -13.100680633299417}, {2.920937307324107, -13.145460206623163}, {2.954329256737857, -13.225714551634857}, {2.956277810519187, -13.230009630112395}, {2.958226364300516, -13.234261544227811}, {2.9621234718631753, -13.24263565957742}, {2.969917686988494, -13.258863531436516}, {2.9855061172391304, -13.289226252075888}, {2.98745467102046, -13.292824403650014}, {2.9894032248017894, -13.296378576749722}, {2.9933003323644485, -13.303354803767348}, {3.001094547489767, -13.316777526662207}, {3.0166829777404036, -13.341494492755293}, {3.0186315315217334, -13.344383778681411}, {3.0205800853030627, -13.347228417449859}, {3.0244771928657217, -13.352783606475082}, {3.0322714079910402, -13.363356633634586}, {3.0342199617723695, -13.36588774141257}, {3.0361685155536993, -13.36837392302598}, {3.0400656231163588, -13.373211379294197}, {3.047859838241677, -13.382345797387753}, {3.0498083920230066, -13.3845166251694}, {3.0517569458043363, -13.386642285027012}, {3.0556540533669954, -13.390757991198516}, {3.063448268492314, -13.398446213800478}, {3.0653968222736436, -13.400254958527244}, {3.067345376054973, -13.402018331042912}, {3.071242483617632, -13.405408868464768}, {3.0790366987429505, -13.411644509031198}, {3.0809469878044187, -13.413061727097704}, {3.0828572768658864, -13.414435177651699}, {3.086677854988822, -13.417050708214045}, {3.0885881440502896, -13.418292755583833}, {3.0904984331117573, -13.41949097016445}, {3.094319011234693, -13.421755841694118}, {3.0962293002961614, -13.422822470378824}, {3.098139589357629, -13.42384520974607}, {3.1019601674805646, -13.425758970021473}, {3.1038704565420323, -13.42664996704583}, {3.1057807456035, -13.427497026985451}, {3.109601323726436, -13.429059293872433}, {3.111511612787904, -13.429774481321873}, {3.113421901849372, -13.430445692691011}, {3.1153321909108396, -13.431072919602599}, {3.1172424799723073, -13.431656154228296}, {3.119152769033775, -13.432195389288763}, {3.1210630580952428, -13.432690618053787}, {3.1229733471567105, -13.433141834342356}, {3.1248836362181787, -13.433549032522754}, {3.126793925279647, -13.43391220751264}, {3.1287042143411146, -13.434231354779115}, {3.1306145034025823, -13.434506470338796}, {3.13252479246405, -13.434737550757854}, {3.1344350815255178, -13.434924593152077}, {3.1363453705869855, -13.435067595186903}, {3.138255659648453, -13.435166555077446}, {3.1401659487099214, -13.43522147158855}, {3.1420762377713896, -13.435232344034766}, {3.1439865268328573, -13.435199172280399}, {3.145896815894325, -13.43512195673947}, {3.1478071049557927, -13.435000698375756}, {3.1497173940172605, -13.434835398702733}, {3.151627683078728, -13.434626059783596}, {3.153537972140196, -13.434372684231185}, {3.155448261201664, -13.434075275207991}, {3.1573585502631323, -13.433733836426084}, {3.1592688393246, -13.433348372147073}, {3.1611791283860677, -13.432918887182051}, {3.1630894174475355, -13.4324453868915}, {3.164999706509003, -13.431927877185261}, {3.166909995570471, -13.431366364522418}, {3.170730573693407, -13.430111358908933}, {3.172640862754875, -13.429417881621873}, {3.1745511518163427, -13.428680432705134}, {3.178371729939278, -13.427073657346545}, {3.180282019000746, -13.426204350958011}, {3.1821923080622136, -13.425291113046157}, {3.1860128861851496, -13.423332888789949}, {3.1879231752466177, -13.422287926884175}, {3.1898334643080855, -13.421199082331892}, {3.193654042431021, -13.418889800188488}, {3.2012951986768923, -13.413745278688138}, {3.2033675796928343, -13.412229231891514}, {3.2054399607087767, -13.410661687170384}, {3.2095847227406606, -13.4073721967913}, {3.2178742468044295, -13.400176304428731}, {3.219946627820372, -13.398248961084633}, {3.222019008836314, -13.396270325109807}, {3.2261637708681983, -13.39215929223082}, {3.234453294931967, -13.383323043581447}, {3.2365256759479095, -13.380986214746002}, {3.2385980569638515, -13.378598346730017}, {3.242742818995736, -13.373669634122338}, {3.2510323430595047, -13.36320133120683}, {3.267611391187042, -13.339830069347551}, {3.269683772202984, -13.336681237789712}, {3.2717561532189263, -13.333482017303401}, {3.2759009152508103, -13.326932598047133}, {3.284190439314579, -13.313231207133015}, {3.3007694874421167, -13.283429717678535}, {3.302841868458059, -13.279480707381298}, {3.304914249474001, -13.27548214717893}, {3.3090590115058856, -13.267336612303144}, {3.3173485355696544, -13.25045357180419}, {3.3339275836971916, -13.214333708601885}, {3.3358615216561036, -13.209917126011018}, {3.337795459615016, -13.205458280560123}, {3.341663335532841, -13.19641402917023}, {3.3493990873684907, -13.177820911020078}, {3.36487059103979, -13.138629672699224}, {3.395813598382388, -13.052341938987647}, {3.3977475363413, -13.04660378654655}, {3.3996814743002126, -13.040825452922876}, {3.4035493502180376, -13.029148536944458}, {3.411285102053687, -13.005315802022976}, {3.4267566057249863, -12.955751876743545}, {3.4576996130675846, -12.849174094677663}, {3.4597956429809713, -12.841601955076568}, {3.4618916728943576, -12.833985678963613}, {3.466083732721131, -12.818621172340748}, {3.474467852374678, -12.787367563515577}, {3.491236091681772, -12.722788274950993}, {3.5247725702959603, -12.58556030383488}, {3.5918455275243355, -12.280706649976214}, {3.5939032927178607, -12.270749906538835}, {3.5959610579113854, -12.260758800334951}, {3.6000765882984354, -12.240674070198986}, {3.608307649072535, -12.200098559030291}, {3.6247697706207354, -12.117355877223805}, {3.657694013717135, -11.945770175353566}, {3.7235424999099345, -11.580416462934085}, {3.846379116645627, -10.836026693841458}, {3.9795896184676773, -9.973220592220454}, {4.103939764639821, -9.158146744615692}, {4.225840968740814, -8.38929137284616}, {4.358116057928164, -7.6293690914557875}, {4.360044413139687, -7.6190540800779685}, {4.36197276835121, -7.608763660755827}, {4.365829478774255, -7.588257021715997}, {4.373542899620345, -7.5475434836060895}, {4.3889697413125255, -7.4673385583249186}, {4.419823424696887, -7.311997266198636}, {4.421751779908409, -7.302519720759877}, {4.423680135119932, -7.2930699527015035}, {4.427536845542977, -7.274254118204992}, {4.435250266389067, -7.2369598172231235}, {4.450677108081248, -7.163740804046624}, {4.481530791465609, -7.022935964136125}, {4.483621238631606, -7.013674049245271}, {4.485711685797603, -7.00444799892124}, {4.489892580129597, -6.9861038873488654}, {4.498254368793584, -6.9498503511677026}, {4.51497794612156, -6.879103313652218}, {4.54842510077751, -6.744810628525717}, {4.550515547943506, -6.736742171342245}, {4.552605995109504, -6.728712413546865}, {4.556786889441497, -6.712769304510298}, {4.565148678105485, -6.681350832176226}, {4.58187225543346, -6.620401235771173}, {4.615319410089411, -6.506172824233147}, {4.6172714141983775, -6.499826335828288}, {4.619223418307345, -6.493515437034432}, {4.623127426525279, -6.481000585249114}, {4.630935442961148, -6.456399872704364}, {4.646551475832885, -6.408923608505676}, {4.677783541576359, -6.3209378125257345}, {4.679735545685325, -6.315749448500226}, {4.681687549794293, -6.3105978181646485}, {4.685591558012227, -6.300404864029747}, {4.693399574448096, -6.280460888609381}, {4.709015607319833, -6.242345848924027}, {4.7402476730633065, -6.173241259492165}, {4.742161412452412, -6.169316823955272}, {4.744075151841518, -6.165428241969322}, {4.747902630619728, -6.157758669943031}, {4.755557588176149, -6.1428500834730135}, {4.770867503288993, -6.11475622076994}, {4.772781242678098, -6.111406104130346}, {4.774694982067203, -6.108091905669826}, {4.778522460845414, -6.101571261199322}, {4.786177418401836, -6.088960938325772}, {4.801487333514679, -6.065463370624772}, {4.803401072903784, -6.062687606854714}, {4.80531481229289, -6.059947692679528}, {4.8091422910711, -6.054575377838913}, {4.8167972486275215, -6.044260526375181}, {4.818710988016627, -6.0417712871615565}, {4.820624727405733, -6.0393178135861945}, {4.824452206183943, -6.03451811159186}, {4.832107163740364, -6.025347297178026}, {4.83402090312947, -6.0231437956206}, {4.835934642518575, -6.020975942851804}, {4.839762121296785, -6.0167471155323815}, {4.847417078853207, -6.0087164681727145}, {4.849330818242312, -6.006797654910092}, {4.851244557631418, -6.004914340894328}, {4.855072036409629, -6.001254126175857}, {4.86272699396605, -5.994358730648047}, {4.86480282530963, -5.992586398432757}, {4.86687865665321, -5.990855617022007}, {4.871030319340369, -5.9875185778675775}, {4.879333644714688, -5.981341654092209}, {4.881409476058268, -5.979900793059856}, {4.883485307401847, -5.9785012072996375}, {4.887636970089007, -5.975825710691207}, {4.895940295463326, -5.970968322278277}, {4.8980161268069065, -5.969856573412887}, {4.900091958150486, -5.968785780158098}, {4.904243620837645, -5.966766887652512}, {4.906319452181225, -5.965818700286485}, {4.908395283524804, -5.964911292302643}, {4.912546946211964, -5.9632186307874395}, {4.914622777555543, -5.962433283718119}, {4.916698608899123, -5.961688528957202}, {4.918774440242703, -5.960984318049622}, {4.920850271586282, -5.960320601867838}, {4.922926102929862, -5.9596973306129595}, {4.925001934273442, -5.959114453815854}, {4.929153596960601, -5.958069678374079}, {4.9312294283041815, -5.957607675450232}, {4.933305259647761, -5.957185858428131}, {4.93538109099134, -5.956804173504701}, {4.9374569223349205, -5.956462566213605}, {4.9395327536785, -5.956160981426446}, {4.941608585022079, -5.95589936335398}, {4.9436844163656595, -5.955677655547342}, {4.945760247709239, -5.955495800899273}, {4.947836079052818, -5.9553537416453795}, {4.949911910396398, -5.955251419365383}, {4.951987741739978, -5.955188774984393}, {4.954063573083557, -5.955165748774183}, {4.956139404427137, -5.955182280354489}, {4.958215235770717, -5.955238308694304}, {4.960291067114296, -5.955333772113202}, {4.962366898457876, -5.955468608282652}, {4.964442729801457, -5.955642754227357}, {4.966518561145036, -5.955856146326606}, {4.968594392488615, -5.956108720315628}, {4.970670223832196, -5.956400411286959}, {4.972746055175775, -5.956731153691823}, {4.974821886519354, -5.9571008813415265}, {4.9768977178629346, -5.9575095274088525}, {4.978973549206514, -5.957957024429479}, {4.981049380550093, -5.958443304303403}, {4.9831252118936735, -5.958968298296367}, {4.985201043237253, -5.95953193704131}, {4.987276874580832, -5.960134150539821}, {4.9893527059244125, -5.960774868163609}, {4.991428537267992, -5.961454018655974}, {4.9955801999551515, -5.962927330086538}, {4.997517588241701, -5.963667202380352}, {4.999454976528251, -5.964440302679913}, {5.003329753101351, -5.966085945165788}, {5.0052671413879, -5.96695836511279}, {5.007204529674451, -5.967863768589116}, {5.0110793062475505, -5.96977327650907}, {5.0130166945341, -5.970777254979394}, {5.01495408282065, -5.971813965034698}, {5.01882885939375, -5.973985322861054}, {5.02657841253995, -5.978717964345759}, {5.028515800826501, -5.979981973708931}, {5.03045318911305, -5.981278188655217}, {5.034327965686151, -5.9839669636428665}, {5.04207751883235, -5.989727967191799}, {5.057576625124749, -6.002767999017882}, {5.059514013411299, -6.004538910912063}, {5.061451401697849, -6.006340890063872}, {5.065326178270949, -6.010037750191802}, {5.073075731417148, -6.017800954008626}, {5.088574837709547, -6.034787948118081}, {5.090512225996097, -6.037046711338796}, {5.092449614282647, -6.039335292701847}, {5.096324390855747, -6.044001582948296}, {5.1040739440019465, -6.05368836230094}, {5.119573050294346, -6.07445988737657}, {5.1216725305353705, -6.07741506778749}, {5.1237720107763955, -6.0804036654253615}, {5.127970971258444, -6.086480663601913}, {5.13636889222254, -6.099030700383974}, {5.153164734150735, -6.125689126664763}, {5.186756418007123, -6.185026077577282}, {5.188855898248147, -6.1889924662150015}, {5.190955378489171, -6.19298843326775}, {5.19515433897122, -6.201068590340939}, {5.203552259935317, -6.217578184984947}, {5.220348101863511, -6.251965230629251}, {5.253939785719899, -6.325970842654228}, {5.256001001241062, -6.330729530117544}, {5.258062216762224, -6.33551257742241}, {5.262184647804549, -6.345151216458076}, {5.270429509889199, -6.3647149072969285}, {5.286919234058499, -6.404957538636449}, {5.319898682397099, -6.489656289913108}, {5.3858575790743, -6.673865803998691}, {5.508915016778795, -7.055700631586323}, {5.642346339569648, -7.4934794133526115}, {5.766917306710594, -7.8886350069816205}, {5.768825463352309, -7.894409617464209}, {5.770733619994025, -7.900173328782083}, {5.774549933277456, -7.911667622895001}, {5.782182559844318, -7.934520693425382}, {5.797447812978042, -7.979660943236399}, {5.827978319245491, -8.067490783110468}, {5.829886475887207, -8.07286439760473}, {5.831794632528922, -8.07822379044171}, {5.835610945812354, -8.088899514233455}, {5.843243572379215, -8.110075952354261}, {5.85850882551294, -8.151706945908103}, {5.889039331780388, -8.231910777159973}, {5.891109580376578, -8.237194510946512}, {5.893179828972768, -8.242457934116965}, {5.897320326165148, -8.252923393498218}, {5.905601320549907, -8.273605605021357}, {5.922163309319426, -8.313950325027953}, {5.955287286858464, -8.390368542816828}, {5.957357535454654, -8.394948243025137}, {5.959427784050844, -8.399504230435197}, {5.963568281243224, -8.408544675726992}, {5.971849275627983, -8.42633674004252}, {5.988411264397502, -8.460744349712193}, {6.02153524193654, -8.524691143311943}, {6.0234670474757, -8.528214540739684}, {6.025398853014861, -8.531714803408429}, {6.029262464093181, -8.538645664286644}, {6.036989686249821, -8.552226931656431}, {6.052444130563101, -8.578253650023616}, {6.054375936102261, -8.58139932113571}, {6.0563077416414215, -8.584520868416437}, {6.060171352719742, -8.590691359981887}, {6.0678985748763825, -8.602740336196891}, {6.083353019189663, -8.625657887597914}, {6.085284824728824, -8.628410875592976}, {6.087216630267983, -8.631138867126312}, {6.091080241346303, -8.636519658914093}, {6.0988074635029434, -8.646979090451769}, {6.114261907816225, -8.666678647054699}, {6.1161937133553845, -8.669025885060618}, {6.118125518894545, -8.671347373913274}, {6.1219891299728655, -8.675912932682166}, {6.129716352129505, -8.684733201117975}, {6.145170796442786, -8.701121361163564}, {6.147327271169481, -8.703274514408776}, {6.149483745896177, -8.705394791111862}, {6.153796695349569, -8.70953652018213}, {6.162422594256352, -8.717423360759275}, {6.1645790689830475, -8.719312176123639}, {6.166735543709743, -8.721167745400962}, {6.171048493163135, -8.724778975490906}, {6.179674392069918, -8.731600653524204}, {6.181830866796614, -8.73322234652901}, {6.183987341523309, -8.73481047309133}, {6.188300290976701, -8.737885881403251}, {6.196926189883484, -8.74363234385303}, {6.19908266461018, -8.744984524974697}, {6.2012391393368755, -8.746302868887573}, {6.2055520887902675, -8.748837924501565}, {6.214177987697051, -8.75350070654004}, {6.216334462423746, -8.754581384191187}, {6.218490937150442, -8.755628003794191}, {6.222803886603834, -8.757618973320579}, {6.224960361330529, -8.758563277439249}, {6.227116836057226, -8.759473431901213}, {6.231429785510617, -8.76119120889166}, {6.233586260237312, -8.761998791905548}, {6.235742734964008, -8.762772146234337}, {6.2400556844174, -8.764216098470863}, {6.2422121591440956, -8.764886663166472}, {6.244368633870792, -8.765522932753376}, {6.248681583324183, -8.7666925288549}, {6.250838058050879, -8.767225828470218}, {6.252994532777574, -8.767724779178728}, {6.255151007504271, -8.768189369505698}, {6.257307482230966, -8.768619588766782}, {6.259463956957662, -8.76901542706822}, {6.261620431684358, -8.769376875307056}, {6.263776906411054, -8.769703925171262}, {6.265933381137749, -8.769996569139977}, {6.268089855864445, -8.770254800483592}, {6.2702463305911404, -8.770478613263904}, {6.272402805317836, -8.770668002334242}, {6.274559280044532, -8.77082296333953}, {6.276715754771227, -8.770943492716423}, {6.278872229497923, -8.771029587693329}, {6.281028704224619, -8.771081246290505}, {6.283185178951315, -8.77109846732006}}


==> figures/three-atoms--plot/th-london.dat <==
{{0, -71.99999999999947}, {0.00048179138297723057, -71.99987465369958}, {0.0009635507088865674, -71.99949864918231}, {0.0014453100347959042, -71.99887198951967}, {0.001927069360705241, -71.99799467983115}, {0.0024088286866145777, -71.99686672728393}, {0.0028905880125239146, -71.995488141093}, {0.0033723473384332514, -71.99385893252055}, {0.0038541066643425883, -71.99197911487634}, {0.004335865990251925, -71.98984870351731}, {0.004817625316161262, -71.98746771584744}, {0.005299384642070599, -71.98483617131738}, {0.005781143967979936, -71.98195409142457}, {0.0062629032938892725, -71.97882149971275}, {0.006744662619798609, -71.97543842177174}, {0.007708181271617283, -71.96792091978958}, {0.00818994059752662, -71.96378655715563}, {0.008671699923435956, -71.95940183110613}, {0.00963521857525463, -71.94988143406495}, {0.010116977901163966, -71.94474584083504}, {0.010598737227073303, -71.93936003971211}, {0.011562255878891977, -71.92783799178206}, {0.012044015204801313, -71.92170183907682}, {0.01252577453071065, -71.91531566668124}, {0.013489293182529324, -71.90179347347065}, {0.015416330486166672, -71.87175128212118}, {0.015898089812076008, -71.86361654635527}, {0.016379849137985347, -71.855232265198}, {0.01734336778980402, -71.83771534255088}, {0.019270405093441367, -71.79969010067173}, {0.019752164419350703, -71.78956103227132}, {0.020233923745260042, -71.77918302299865}, {0.021197442397078714, -71.7576805226617}, {0.02312447970071606, -71.71169209403917}, {0.023606239026625397, -71.69957398367674}, {0.024087998352534737, -71.68720766673027}, {0.02505151700435341, -71.66173081864062}, {0.026978554307990756, -71.6078032175022}, {0.03083262891526545, -71.48807770076078}, {0.03135491122979337, -71.47063804333864}, {0.031877193544321294, -71.45290886160306}, {0.032921758173377134, -71.41658260716979}, {0.03501088743148882, -71.34046346255536}, {0.039189145947712195, -71.17440036232031}, {0.03971142826224012, -71.1523502319256}, {0.04023371057676804, -71.13001362354046}, {0.04127827520582388, -71.0844818299603}, {0.04336740446393557, -70.98999008754063}, {0.047545662980158936, -70.78734546713278}, {0.04806794529468686, -70.76073883695616}, {0.048590227609214776, -70.73384947061307}, {0.04963479223827062, -70.67922355877545}, {0.0517239214963823, -70.56659037285951}, {0.055902180012605676, -70.32785961117501}, {0.06425869704505242, -69.7970642698835}, {0.0647463685953229, -69.76391236193452}, {0.06523404014559336, -69.7305222256444}, {0.06620938324613432, -69.66302837615697}, {0.06816006944721623, -69.52519423400047}, {0.07206144184938001, -69.23820469808254}, {0.07986418665370762, -68.61948218795749}, {0.0803518582039781, -68.57885356769407}, {0.08083952975424857, -68.53799650646684}, {0.08181487285478951, -68.4555984085942}, {0.08376555905587141, -68.28807584457759}, {0.08766693145803521, -67.9422030160672}, {0.0954696762623628, -67.20779247868515}, {0.09594778163266784, -67.16096844279772}, {0.09642588700297287, -67.11393602272267}, {0.09738209774358295, -67.01924750975721}, {0.0992945192248031, -66.82738623704917}, {0.10311936218724341, -66.43381154283945}, {0.11076904811212403, -65.60795242571739}, {0.12606841996188525, -63.80729684172499}, {0.12658704832080886, -63.74290374129657}, {0.1271056766797325, -63.67829675864913}, {0.12814293339757976, -63.54844349439314}, {0.13021744683327424, -63.286196300043024}, {0.1343664737046632, -62.7516729093005}, {0.14266452744744118, -61.64360149753821}, {0.15926063493299714, -59.28042317981309}, {0.19023776099163242, -54.41102399990753}, {0.2238083583218571, -48.61013184671357}, {0.2567667201342939, -42.576223444915016}, {0.28750999303425406, -36.817003335556365}, {0.32084673720580364, -30.60915793013767}, {0.35196839246487666, -25.00126465247379}, {0.3824778122061617, -19.804565445140007}, {0.41558070321903623, -14.618381219607869}, {0.44646850531943416, -10.286391160618496}, {0.44699165021587145, -10.21759192310904}, {0.44751479511230874, -10.148949507907234}, {0.44856108490518337, -10.012135909141607}, {0.4506536644909326, -9.740398876668165}, {0.454838823662431, -9.204525665796073}, {0.46320914200542784, -8.163476898509288}, {0.47994977869142147, -6.206091319647544}, {0.48046335740789337, -6.148698385009751}, {0.4809769361243652, -6.091464500513978}, {0.4820040935573089, -5.977474123403861}, {0.48405840842319636, -5.751404527283643}, {0.4881670381549713, -5.306921204900532}, {0.4963842976185212, -4.448644373667724}, {0.5128188165456209, -2.8550114677050358}, {0.5132977844978353, -2.811021310401063}, {0.5137767524500497, -2.767169857031072}, {0.5147346883544786, -2.6798829083686613}, {0.5166505601633362, -2.5069717006086187}, {0.5204823037810515, -2.1677899085015686}, {0.5281457910164823, -1.515892081913594}, {0.5286247589686968, -1.4763157158125964}, {0.5291037269209111, -1.436876255109081}, {0.5300616628253401, -1.3584077490070032}, {0.5319775346341977, -1.203110230206056}, {0.535809278251913, -0.8990549076797187}, {0.5434727654873437, -0.3169426522861651}, {0.5439922564281767, -0.27872957368907364}, {0.5445117473690098, -0.24067408823092065}, {0.5455507292506757, -0.1650353398010956}, {0.5476286930140077, -0.015642756906319426}, {0.5517846205406718, 0.2756357097782528}, {0.5600964755939999, 0.8284474716238914}, {0.5606159665348329, 0.8616931659055533}, {0.561135457475666, 0.8947863754878888}, {0.5621744393573319, 0.960516065178346}, {0.5642524031206639, 1.0901536674953896}, {0.568408330647328, 1.3421839035830863}, {0.576720185700656, 1.817617392181309}, {0.5772050658772316, 1.8441874760364525}, {0.5776899460538072, 1.8706302538282629}, {0.5786597064069583, 1.923134599242547}, {0.5805992271132605, 2.026623450358915}, {0.5844782685258649, 2.227562463507571}, {0.5922363513510738, 2.6056213647503785}, {0.5927212315276493, 2.6282092005211797}, {0.5932061117042249, 2.650675767827596}, {0.594175872057376, 2.695245900263223}, {0.5961153927636782, 2.782939816850809}, {0.5999944341762826, 2.952588098545688}, {0.6077525170014916, 3.2693017968277496}, {0.6082779201666857, 3.2896786163113827}, {0.6088033233318799, 3.3099209844906823}, {0.6098541296622682, 3.3500034901447324}, {0.6119557423230446, 3.42856748365815}, {0.6161589676445978, 3.5793552625091114}, {0.6166843708097919, 3.5976149527085646}, {0.617209773974986, 3.615744770022438}, {0.6182605803053743, 3.6516159553337375}, {0.6203621929661509, 3.7218127514293258}, {0.6245654182877041, 3.8560903722136586}, {0.6250908214528982, 3.872307522541524}, {0.6256162246180923, 3.888399552158042}, {0.6266670309484806, 3.920209458793178}, {0.6287686436092572, 3.9823411606103134}, {0.6329718689308104, 4.100720577307205}, {0.6413783195739167, 4.314498136015155}, {0.6418941565591454, 4.3266398887821556}, {0.6424099935443741, 4.338670602885269}, {0.6434416675148315, 4.362400119161404}, {0.6455050154557462, 4.408539952914431}, {0.6496317113375759, 4.495610710328458}, {0.6501475483228045, 4.506012153714368}, {0.6506633853080332, 4.516307414880992}, {0.6516950592784907, 4.536580615854392}, {0.6537584072194056, 4.575866325433091}, {0.6578851031012352, 4.649463946147426}, {0.6584009400864639, 4.658203377866449}, {0.6589167770716926, 4.666841559474625}, {0.65994845104215, 4.683815413793395}, {0.6620117989830648, 4.7165617884706865}, {0.6661384948648945, 4.7773189758264625}, {0.6666543318501232, 4.784475752245037}, {0.667170168835352, 4.7915362661521135}, {0.6682018428058093, 4.805369759031641}, {0.6702651907467241, 4.8318953805568565}, {0.6743918866285538, 4.880451467704395}, {0.6748731128495251, 4.88572916688763}, {0.6753543390704964, 4.8909274415006685}, {0.6763167915124388, 4.901086739142616}, {0.6782416963963238, 4.92046348540817}, {0.678722922617295, 4.925112944976546}, {0.6792041488382663, 4.929685025261125}, {0.6801666012802089, 4.938598071214124}, {0.682091506164094, 4.9555068683081736}, {0.6825727323850652, 4.959544457066874}, {0.6830539586060365, 4.963506713384847}, {0.684016411047979, 4.97120625223211}, {0.685941315931864, 4.985712599110594}, {0.6864225421528354, 4.989154692666675}, {0.6869037683738066, 4.992523500572548}, {0.6878662208157491, 4.999042282469609}, {0.6897911256996341, 5.011211670085215}, {0.6902723519206053, 5.01407463807763}, {0.6907535781415766, 5.016866365578461}, {0.691716030583519, 5.022237120863141}, {0.6921972568044903, 5.024816659391078}, {0.6926784830254615, 5.027325978909654}, {0.6936409354674041, 5.032134981749618}, {0.6941221616883755, 5.034435175321977}, {0.6946033879093467, 5.036666170381038}, {0.6955658403512892, 5.040921584674044}, {0.6974907452351742, 5.048613243523897}, {0.6979719714561454, 5.050366983048026}, {0.6984531976771167, 5.052053561340284}, {0.6994156501190592, 5.0552262511524075}, {0.6998968763400304, 5.056712870882329}, {0.7003781025610016, 5.058133345794819}, {0.7013405550029442, 5.060776876419394}, {0.7018217812239156, 5.062000439477523}, {0.7023030074448868, 5.063158872404669}, {0.7027842336658581, 5.064252428581288}, {0.7032654598868293, 5.065281361265766}, {0.7037466861078006, 5.066245923591646}, {0.7042279123287718, 5.067146368564838}, {0.704709138549743, 5.067982949060855}, {0.7051903647707143, 5.068755917822053}, {0.7057121139803042, 5.069522397806223}, {0.706233863189894, 5.070214720481938}, {0.7067556123994838, 5.070833207414428}, {0.7072773616090737, 5.071378179969156}, {0.7077991108186635, 5.071849959307732}, {0.7083208600282533, 5.072248866383895}, {0.7088426092378433, 5.0725752219394415}, {0.7093643584474331, 5.072829346500206}, {0.7098861076570229, 5.07301156037207}, {0.7104078568666128, 5.073122183636931}, {0.7109296060762026, 5.07316153614874}, {0.7114513552857924, 5.073129937529553}, {0.7119731044953823, 5.073027707165529}, {0.7124948537049721, 5.072855164203028}, {0.7130166029145619, 5.0726126275446575}, {0.7135383521241518, 5.07230041584541}, {0.7140601013337416, 5.0719188475087025}, {0.7145818505433315, 5.0714682406825435}, {0.7151035997529214, 5.07094891325565}, {0.7156253489625112, 5.070361182853592}, {0.716147098172101, 5.069705366834952}, {0.7166688473816909, 5.068981782287516}, {0.7171905965912807, 5.06819074602446}, {0.7177123458008705, 5.067332574580536}, {0.7182340950104604, 5.0664075842083385}, {0.7187558442200502, 5.065416090874479}, {0.71979934263923, 5.063234857736119}, {0.7203210918488198, 5.06204574840147}, {0.7208428410584096, 5.060791397037453}, {0.7218863394775893, 5.058088225836915}, {0.7224080886871791, 5.056640034033996}, {0.722929837896769, 5.055127856261601}, {0.7239733363159486, 5.051912795390406}, {0.7244950855255385, 5.050210537772109}, {0.7250168347351283, 5.04844554513816}, {0.7260603331543081, 5.044728602140724}, {0.7265820823638979, 5.042777274589742}, {0.7271038315734877, 5.040764457641073}, {0.7281473299926674, 5.036555597376342}, {0.7302343268310267, 5.027413644300298}, {0.7307560760406167, 5.024979076900338}, {0.7312778252502065, 5.022485494431401}, {0.7323213236693862, 5.017322514463297}, {0.7344083205077455, 5.0063018842602185}, {0.7385823141844643, 4.981550331981945}, {0.7390694526297967, 4.978431604318018}, {0.739556591075129, 4.975265663749988}, {0.7405308679657938, 4.968793124268484}, {0.7424794217471234, 4.95529225607827}, {0.7463765293097826, 4.926121833983314}, {0.746863667755115, 4.922276933793725}, {0.7473508062004474, 4.918388703066882}, {0.7483250830911121, 4.91048320839838}, {0.7502736368724418, 4.894162774676725}, {0.7541707444351009, 4.859537327550028}, {0.7546578828804333, 4.855027695934444}, {0.7551450213257657, 4.850478524428504}, {0.7561192982164304, 4.841262496085857}, {0.7580678519977601, 4.822366216418488}, {0.7619649595604192, 4.78276857635126}, {0.7697591746857376, 4.6967619467561885}, {0.7702367469511047, 4.691212417129099}, {0.7707143192164716, 4.685631872952078}, {0.7716694637472055, 4.6743785708085}, {0.7735797528086733, 4.65150889725045}, {0.777400330931609, 4.6043632095213525}, {0.7850414871774803, 4.504808245719192}, {0.8003237996692231, 4.287443499672547}, {0.8008418949232086, 4.279703354494696}, {0.8013599901771942, 4.271941323580795}, {0.8023961806851652, 4.256352516997198}, {0.8044685617011074, 4.224922274660948}, {0.8086133237329918, 4.161101509501997}, {0.8169028477967605, 4.030011659232621}, {0.8334818959242979, 3.7570333782122782}, {0.8644249032668961, 3.227586997835651}, {0.8979613818810839, 2.6576302328516572}, {0.9308856249774836, 2.1326643471279487}, {0.9615947791614068, 1.6921478400950214}, {0.9621151326841492, 1.6851577181378739}, {0.9626354862068915, 1.6781841426491013}, {0.9636761932523763, 1.664286745804714}, {0.9657576073433458, 1.6366917452170497}, {0.969920435525285, 1.5823067358251661}, {0.9782460918891631, 1.4767970964974928}, {0.9948974046169193, 1.2790491280753797}, {0.9953831473754042, 1.27354870525703}, {0.9958688901338892, 1.2680635365871544}, {0.996840375650859, 1.2571389679832174}, {0.9987833466847988, 1.2354729344925186}, {1.0026692887526782, 1.192873287137018}, {1.0104411728884373, 1.110600208708584}, {1.0259849411599553, 0.9576786087123424}, {1.0264611177384748, 0.953236263388235}, {1.026937294316994, 0.9488081991218936}, {1.027889647474033, 0.9399948634096483}, {1.0297943537881111, 0.9225390008627155}, {1.0336037664162672, 0.8883074659837128}, {1.0412225916725792, 0.8225385485536213}, {1.0416987682510988, 0.8185461294295299}, {1.0421749448296183, 0.81456750684387}, {1.0431272979866573, 0.8066515802769084}, {1.0450320043007353, 0.7909844964764362}, {1.0488414169288913, 0.7603052482266894}, {1.0564602421852034, 0.701531374241463}, {1.0569769417523416, 0.6976685954829501}, {1.0574936413194795, 0.6938213135662865}, {1.0585270404537557, 0.6861731285361756}, {1.0605938387223082, 0.6710614830676657}, {1.064727435259413, 0.6415706409849739}, {1.0729946283336222, 0.5854652835395776}, {1.0735113279007602, 0.5820838555641056}, {1.0740280274678984, 0.5787169624598787}, {1.0750614266021747, 0.5720266522660965}, {1.077128224870727, 0.5588190296998169}, {1.0812618214078316, 0.5330884388726371}, {1.089529014482041, 0.4843058943050044}, {1.0900111032849218, 0.4815691814688048}, {1.0904931920878025, 0.47884418720170197}, {1.0914573696935637, 0.47342924071834996}, {1.0933857249050862, 0.46273871749427087}, {1.0972424353281314, 0.4419087216038844}, {1.1049558561742217, 0.4024009218116502}, {1.1054379449771023, 0.40002488811859266}, {1.105920033779983, 0.39765964245625246}, {1.1068842113857442, 0.39296139655705}, {1.1088125665972668, 0.3836930543575645}, {1.112669277020312, 0.365662291977256}, {1.1203826978664022, 0.3315707917206328}, {1.1209053096579016, 0.3293536572902537}, {1.1214279214494007, 0.3271480712146525}, {1.1224731450323993, 0.3227713904850796}, {1.124563592198396, 0.31415491896603004}, {1.12874448653039, 0.2974609285667573}, {1.1371062751943775, 0.26615996007715775}, {1.1376288869858766, 0.2642933289986244}, {1.138151498777376, 0.2624370191159613}, {1.1391967223603743, 0.25875521045049976}, {1.1412871695263713, 0.25151377143692183}, {1.145468063858365, 0.23751110012153373}, {1.1538298525223527, 0.2113589488279054}, {1.1543178535495944, 0.20990653456483943}, {1.1548058545768363, 0.2084620712454497}, {1.1557818566313198, 0.20559687689337483}, {1.157733860740287, 0.1999605755106502}, {1.1616378689582212, 0.1890576184000966}, {1.1694458853940897, 0.16867718903372395}, {1.1699338864213313, 0.16746444238790628}, {1.1704218874485732, 0.16625870154574915}, {1.1713978895030568, 0.16386812205793286}, {1.173349893612024, 0.159169768071498}, {1.1772539018299581, 0.15009789117611524}, {1.1850619182658266, 0.13320304193215504}, {1.185540353113103, 0.1322200333694888}, {1.1860187879603794, 0.13124289727880908}, {1.186975657654932, 0.12930614033002247}, {1.1888893970440373, 0.12550197507846245}, {1.1927168758222482, 0.11816538648572693}, {1.2003718333786697, 0.10453470293185702}, {1.200850268225946, 0.10372720851844786}, {1.2013287030732225, 0.10292479620204566}, {1.202285572767775, 0.10133512292286939}, {1.2041993121568804, 0.0982157205620531}, {1.208026790935091, 0.09221145346903223}, {1.2156817484915126, 0.08109997717349857}, {1.2162007063274074, 0.08038823918836244}, {1.2167196641633025, 0.07968161989868246}, {1.2177575798350921, 0.07828362636677258}, {1.219833411178672, 0.07554784714831135}, {1.2239850738658316, 0.07031101558104332}, {1.2245040317017266, 0.06967789234881042}, {1.2250229895376215, 0.06904945391594637}, {1.2260609052094114, 0.06780652608962226}, {1.228136736552991, 0.06537573410279948}, {1.2322883992401503, 0.06072862033293202}, {1.2328073570760454, 0.060167340720168924}, {1.2333263149119402, 0.05961033489803929}, {1.2343642305837301, 0.05850904502982048}, {1.2364400619273097, 0.056356660292841275}, {1.240591724614469, 0.05224721003670715}, {1.2488950499887879, 0.044767117818654174}, {1.2493793970604252, 0.04435968448094211}, {1.2498637441320628, 0.043955319621073956}, {1.2508324382753377, 0.04315572374947519}, {1.2527698265618876, 0.04159257012795769}, {1.2566446031349876, 0.03860649449974323}, {1.2571289502066252, 0.03824604541151805}, {1.2576132972782625, 0.037888386367934894}, {1.2585819914215377, 0.037181371183731056}, {1.2605193797080876, 0.03580008559352021}, {1.2643941562811873, 0.03316481543270018}, {1.2648785033528247, 0.032847025851474}, {1.2653628504244623, 0.03253176519853584}, {1.2663315445677372, 0.03190876774116048}, {1.268268932854287, 0.03069243138530834}, {1.2721437094273869, 0.028374953794398552}, {1.2798932625735866, 0.02417414771675079}, {1.2804181326338426, 0.02390944809341443}, {1.2809430026940989, 0.023647163247207947}, {1.281992742814611, 0.02312976843682191}, {1.284092223055635, 0.02212319707986721}, {1.2882911835376838, 0.02021915004980854}, {1.2888160535979398, 0.019991049347864692}, {1.2893409236581959, 0.019765095657311414}, {1.290390663778708, 0.01931956536140033}, {1.2924901440197323, 0.018453570182702474}, {1.2966891045017808, 0.01681836824932523}, {1.2972139745620368, 0.01662274562862177}, {1.2977388446222928, 0.016429023901504174}, {1.298788584742805, 0.016047224480446484}, {1.3008880649838293, 0.0153057957686842}, {1.3050870254658777, 0.013908438224678703}, {1.3134849464299747, 0.011431337029486682}, {1.3140002503102655, 0.011292224170489428}, {1.314515554190556, 0.01115452862477886}, {1.3155461619511373, 0.010883343364045148}, {1.3176073774722998, 0.010357477229284193}, {1.3217298085146247, 0.009369267845421426}, {1.3222451123949153, 0.009251484668652226}, {1.322760416275206, 0.009134942199626161}, {1.323791024035787, 0.008905537554416214}, {1.3258522395569496, 0.008461160249851168}, {1.3299746705992748, 0.007627873893407069}, {1.3304899744795655, 0.007528721162562023}, {1.331005278359856, 0.007430649229674247}, {1.3320358861204373, 0.007237709973580609}, {1.3340971016416, 0.006864388831440777}, {1.338219532683925, 0.006165938160652865}, {1.3387348365642158, 0.0060829767443994695}, {1.3392501404445063, 0.006000951971299354}, {1.3402807482050876, 0.005839678378701816}, {1.3423419637262501, 0.005528000387690068}, {1.346464394768575, 0.004946291749245238}, {1.3469450878846083, 0.004881934095525219}, {1.3474257810006414, 0.004818279372050882}, {1.348387167232708, 0.004693054011969284}, {1.3503099396968405, 0.004450768985569897}, {1.3541554846251058, 0.003997530131808061}, {1.3546361777411389, 0.003943699547323754}, {1.3551168708571721, 0.0038904777129291643}, {1.3560782570892385, 0.003785838116893571}, {1.3580010295533713, 0.0035836220978805863}, {1.3618465744816368, 0.003206249234379798}, {1.3623272675976699, 0.0031615132212547184}, {1.3628079607137031, 0.0031173015759783785}, {1.3637693469457695, 0.003030431568443308}, {1.3656921194099023, 0.0028627679191256744}, {1.3695376643381678, 0.002550681176071074}, {1.3700183574542009, 0.0025137589372802235}, {1.3704990505702341, 0.002477285808050353}, {1.3714604368023005, 0.0024056692474982108}, {1.3733832092664333, 0.002267633335111984}, {1.3772287541946988, 0.002011404740867577}, {1.3777499702993505, 0.0019786240330646283}, {1.3782711864040023, 0.0019462924242923726}, {1.379313618613306, 0.0018829566329314114}, {1.381398483031913, 0.001761457992832597}, {1.385568211869127, 0.001538092774522461}, {1.3860894279737788, 0.0015119233161055123}, {1.3866106440784307, 0.0014861282052783347}, {1.3876530762877342, 0.0014356437232417195}, {1.389737940706341, 0.0013389787238815582}, {1.3939076695435553, 0.0011619439546353338}, {1.394428885648207, 0.0011412648165371787}, {1.3949501017528587, 0.0011208951226209705}, {1.3959925339621624, 0.0010810691001262274}, {1.3980773983807695, 0.0010049676759516207}, {1.3985986144854212, 0.0009866610049919732}, {1.399119830590073, 0.0009686347333528012}, {1.4001622627993766, 0.0009334095046731932}, {1.4022471272179837, 0.0008661729560275033}, {1.4027683433226354, 0.0008500138962793583}, {1.4032895594272872, 0.0008341083142266081}, {1.4043319916365908, 0.0008030447292280347}, {1.406416856055198, 0.0007438196378152728}, {1.410586584892412, 0.0006362974142804984}, {1.4110731902328064, 0.000624646423188611}, {1.4115597955732007, 0.0006131747713091591}, {1.4125330062539891, 0.0005907605615216181}, {1.4144794276155666, 0.0005479872384218168}, {1.4149660329559608, 0.0005377095304213255}, {1.415452638296355, 0.0005275938609000141}, {1.4164258489771437, 0.0005078403793127638}, {1.418372270338721, 0.0004701881647305079}, {1.4188588756791152, 0.0004611499399138952}, {1.4193454810195096, 0.0004522577557181931}, {1.4203186917002983, 0.0004349038820113133}, {1.4222651130618755, 0.00040186578778168255}, {1.4261579557850301, 0.00034206522608471444}, {1.4266445611254244, 0.00033514474383120166}, {1.4271311664658188, 0.00032834194106207967}, {1.4281043771466075, 0.00031508290758620313}, {1.4300507985081847, 0.00028990681401054873}, {1.4305374038485792, 0.0002838833314251668}, {1.4310240091889734, 0.00027796503284035}, {1.431997219869762, 0.00026643805321148386}, {1.4339436412313393, 0.00024458191791789226}, {1.4344302465717336, 0.00023935914674020912}, {1.434916851912128, 0.00023423010259637913}, {1.4358900625929167, 0.00022424776188666878}, {1.437836483954494, 0.00020534887804838096}, {1.4417293266776485, 0.00017152907741453509}, {1.4422063658380773, 0.00016772628295136493}, {1.4426834049985062, 0.00016399432723280928}, {1.443637483319364, 0.0001567386710751571}, {1.4455456399610795, 0.0001430312379667073}, {1.4460226791215085, 0.00013976592389478617}, {1.4464997182819372, 0.00013656324165206395}, {1.4474537966027952, 0.00013034189441618266}, {1.4493619532445106, 0.00011860876271841733}, {1.4498389924049395, 0.000115817914890381}, {1.4503160315653685, 0.00011308223739705849}, {1.4512701098862262, 0.00010777287344122424}, {1.4531782665279418, 0.00009777806951641485}, {1.4569945798113728, 0.00008010058830177573}, {1.4574716189718018, 0.00007809242563250828}, {1.4579486581322305, 0.00007612655564309493}, {1.4589027364530884, 0.00007231882047197727}, {1.4608108930948038, 0.00006517977755545399}, {1.4612879322552328, 0.00006349029765108567}, {1.4617649714156618, 0.00006183760325263418}, {1.4627190497365194, 0.00005863998799376146}, {1.464627206378235, 0.000052658254478418376}, {1.4651042455386638, 0.000051245399313614246}, {1.4655812846990928, 0.00004986438585853987}, {1.4665353630199505, 0.00004719557044617183}, {1.468443519661666, 0.00004221503832418226}, {1.468920558822095, 0.00004104111190936734}, {1.4693975979825238, 0.000039894605688962155}, {1.4703516763033817, 0.000037681789517769054}, {1.472259832945097, 0.00003356290613280376}, {1.4727773950941445, 0.00003251305626182952}, {1.473294957243192, 0.00003149080059624019}, {1.474330081541287, 0.00002952673469460363}, {1.4764003301374768, 0.000025904551535655625}, {1.4769178922865243, 0.00002505955410615889}, {1.4774354544355717, 0.000024237718126696467}, {1.4784705787336667, 0.0000226614853587212}, {1.4805408273298566, 0.000019764941171015007}, {1.481058389478904, 0.000019091337728039268}, {1.4815759516279514, 0.000018437025590689764}, {1.4826110759260465, 0.000017184495982180958}, {1.4831286380750939, 0.000016585408518411347}, {1.4836462002241415, 0.000016003872183291612}, {1.4846813245222363, 0.000014891797234223945}, {1.4851988866712837, 0.000014360449471047605}, {1.4857164488203312, 0.00001384503435156018}, {1.4867515731184262, 0.00001286046394416573}, {1.488821821714616, 0.000011065990539653266}, {1.4893393838636635, 0.00001065168077240169}, {1.489856946012711, 0.000010250408048509366},
 {1.490892070310806, 0},
 {1.5707962947378287, 0}}


==> figures/three-atoms--plot/th.dat <==
{{0.00048179138297723057, -59.102617279704575}, {0.0009635507088865674, -59.20487693461749}, {0.0014453100347959042, -59.20415504708889}, {0.001927069360705241, -59.202979398541}, {0.0024088286866145777, -59.202278867624756}, {0.0028905880125239146, -59.2006218785699}, {0.0033723473384332514, -59.198574989521504}, {0.0038541066643425883, -59.19638111839455}, {0.004335865990251925, -59.1939703245518}, {0.004817625316161262, -59.19119770602698}, {0.005299384642070599, -59.18819359169424}, {0.005781143967979936, -59.184861721374965}, {0.0062629032938892725, -59.181255887893975}, {0.006744662619798609, -59.177357663677206}, {0.007708181271617283, -59.16870516691327}, {0.00818994059752662, -59.16394482430954}, {0.008671699923435956, -59.15889637058465}, {0.00963521857525463, -59.14793444339426}, {0.010116977901163966, -59.142020857974764}, {0.010598737227073303, -59.1358213372538}, {0.011562255878891977, -59.12255493616857}, {0.012044015204801313, -59.11549098260402}, {0.01252577453071065, -59.10813848913883}, {0.013489293182529324, -59.09256990778906}, {0.015416330486166672, -59.05798207390027}, {0.015898089812076008, -59.04861671861833}, {0.016379849137985347, -59.03896388377769}, {0.01734336778980402, -59.01879720732174}, {0.019270405093441367, -58.97502019126158}, {0.019752164419350703, -58.963359205240074}, {0.020233923745260042, -58.95141147822574}, {0.021197442397078714, -58.92665717733754}, {0.02312447970071606, -58.873714733286484}, {0.023606239026625397, -58.85976442727235}, {0.024087998352534737, -58.84552846829546}, {0.02505151700435341, -58.81620012717647}, {0.026978554307990756, -58.75412121202675}, {0.03083262891526545, -58.6163050483236}, {0.03135491122979337, -58.59623094025837}, {0.031877193544321294, -58.57582377209319}, {0.032921758173377134, -58.53401101310234}, {0.03501088743148882, -58.44639788099707}, {0.039189145947712195, -58.255271283807126}, {0.03971142826224012, -58.229894435591845}, {0.04023371057676804, -58.20418817770636}, {0.04127827520582388, -58.15178849925885}, {0.04336740446393557, -58.043047895198555}, {0.047545662980158936, -57.809863785931746}, {0.04806794529468686, -57.779249269184916}, {0.048590227609214776, -57.748309870826446}, {0.04963479223827062, -57.6854576446678}, {0.0517239214963823, -57.5558683966719}, {0.055902180012605676, -57.281224361236816}, {0.06425869704505242, -56.67070619086942}, {0.0647463685953229, -56.63258089369063}, {0.06523404014559336, -56.594182330783056}, {0.06620938324613432, -56.51656674632603}, {0.06816006944721623, -56.35807123870577}, {0.07206144184938001, -56.02810077616187}, {0.07986418665370762, -55.31689614694726}, {0.0803518582039781, -55.270203388751504}, {0.08083952975424857, -55.22324918649888}, {0.08181487285478951, -55.128558079251135}, {0.08376555905587141, -54.93605657230818}, {0.08766693145803521, -54.53867038703115}, {0.0954696762623628, -53.6951462059449}, {0.09594778163266784, -53.64137786784974}, {0.09642588700297287, -53.58737176245387}, {0.09738209774358295, -53.478648038566924}, {0.0992945192248031, -53.25836717561764}, {0.10311936218724341, -52.806574441263685}, {0.11076904811212403, -51.85891077773744}, {0.12606841996188525, -49.794417659637304}, {0.12658704832080886, -49.72063500018615}, {0.1271056766797325, -49.64661050015903}, {0.12814293339757976, -49.49783882549768}, {0.13021744683327424, -49.197424829447016}, {0.1343664737046632, -48.58527641281303}, {0.14266452744744118, -47.31702250091904}, {0.15926063493299714, -44.615695268073466}, {0.19023776099163242, -39.066006595573484}, {0.2238083583218571, -32.4887214397932}, {0.2567667201342939, -25.695948635102905}, {0.28750999303425406, -19.27143681462446}, {0.32084673720580364, -12.431094273867771}, {0.35196839246487666, -6.353031154456355}, {0.3824778122061617, -0.8388315589049185}, {0.41558070321903623, 4.50293880433786}, {0.41606332512685495, 4.575268665532202}, {0.4165459470346736, 4.647431087586955}, {0.4175111908503111, 4.791252405701229}, {0.419441678481586, 5.076872586304686}, {0.42330265374413567, 5.639957940748262}, {0.43102460426923517, 6.733013288468587}, {0.44646850531943416, 8.783119932674607}, {0.44699165021587145, 8.849325348418766}, {0.44751479511230874, 8.915315871981418}, {0.44856108490518337, 9.046651342068941}, {0.4506536644909326, 9.306733822040066}, {0.454838823662431, 9.81649799388748}, {0.46320914200542784, 10.794083839392801}, {0.46373228690186513, 10.853314092884126}, {0.4642554317983024, 10.912323565629396}, {0.46530172159117705, 11.029679612583024}, {0.46739430117692626, 11.261736367506613}, {0.4715794603484247, 11.715200796547983}, {0.47994977869142147, 12.579347103274156}, {0.48046335740789337, 12.630505366461573}, {0.4809769361243652, 12.681447806009405}, {0.4820040935573089, 12.782685006491164}, {0.48405840842319636, 12.98256737387383}, {0.4881670381549713, 13.371955435234131}, {0.4963842976185212, 14.109188536228213}, {0.49689787633499305, 14.153426237418744}, {0.4974114550514649, 14.197447614834227}, {0.4984386124844086, 14.284841493088065}, {0.500492927350296, 14.457034535698972}, {0.504601557082071, 14.7910500326395}, {0.5128188165456209, 15.417695346106267}, {0.5132977844978353, 15.452523948460605}, {0.5137767524500497, 15.48716601948978}, {0.5147346883544786, 15.555890877223169}, {0.5166505601633362, 15.69110571529319}, {0.5204823037810515, 15.952615337930242}, {0.5281457910164823, 16.44013177875646}, {0.5286247589686968, 16.46903765107719}, {0.5291037269209111, 16.497760259642664}, {0.5300616628253401, 16.554656200081325}, {0.5319775346341977, 16.666254662535994}, {0.535809278251913, 16.880708705827026}, {0.5434727654873437, 17.27491185835989}, {0.5439922564281767, 17.29997168578345}, {0.5445117473690098, 17.324821653306795}, {0.5455507292506757, 17.373892909037725}, {0.5476286930140077, 17.469527115846713}, {0.5517846205406718, 17.65081524413641}, {0.5523041114815048, 17.672545357119567}, {0.5528236024223379, 17.69406943671079}, {0.5538625843040038, 17.736500519065732}, {0.5559405480673358, 17.818901644254304}, {0.5600964755939999, 17.973919426890074}, {0.5606159665348329, 17.992384685378234}, {0.561135457475666, 18.01064821716778}, {0.5621744393573319, 18.046571240468467}, {0.5642524031206639, 18.11600920319971}, {0.568408330647328, 18.24531887094221}, {0.568927821588161, 18.260591620562153}, {0.569447312528994, 18.27566740385281}, {0.57048629441066, 18.3052293209516}, {0.572564258173992, 18.362003396206553}, {0.576720185700656, 18.466224590988485}, {0.5772050658772316, 18.477580068726862}, {0.5776899460538072, 18.488768450173737}, {0.5786597064069583, 18.51064502310835}, {0.5805992271132605, 18.552405167011482}, {0.5810841072898361, 18.562431624000055}, {0.5815689874664116, 18.572293212770326}, {0.5825387478195627, 18.591522921535223}, {0.5844782685258649, 18.62801647830942}, {0.5849631487024405, 18.636731995893005}, {0.585448028879016, 18.64528494620342}, {0.5864177892321671, 18.661904316545098}, {0.5883573099384694, 18.69320519779145}, {0.5888421901150449, 18.700628431148804}, {0.5893270702916205, 18.707891468432596}, {0.5902968306447716, 18.721938160663388}, {0.5922363513510738, 18.748122515541567}, {0.5927212315276493, 18.754272672642454}, {0.5932061117042249, 18.760265072477118}, {0.594175872057376, 18.771777839244127}, {0.5946607522339515, 18.777298828142822}, {0.5951456324105271, 18.7826633036975}, {0.5961153927636782, 18.79292396967405}, {0.5966002729402538, 18.797820790011144}, {0.5970851531168293, 18.802562356823966}, {0.5980549134699804, 18.811581000441674}, {0.5999944341762826, 18.827769275463954}, {0.6004793143528582, 18.831433008581293}, {0.6009641945294337, 18.834944054153844}, {0.6019339548825848, 18.84150938354222}, {0.6024188350591604, 18.844564320103295}, {0.6029037152357359, 18.847467874599385}, {0.603873475588887, 18.85282215291979}, {0.6043583557654626, 18.855273536758478}, {0.6048432359420381, 18.857574858550432}, {0.6053281161186137, 18.859726450531564}, {0.6058129962951893, 18.861728645819845}, {0.6062978764717648, 18.863581778409582}, {0.6067827566483404, 18.86528618316634}, {0.6072676368249159, 18.866842195821256}, {0.6077525170014916, 18.868250152966038}, {0.6082779201666857, 18.869609036391353}, {0.6088033233318799, 18.87079490993517}, {0.609328726497074, 18.871808205205237}, {0.6098541296622682, 18.872649354964118}, {0.6103795328274623, 18.8733187931218}, {0.6109049359926564, 18.87381695472686}, {0.6114303391578505, 18.874144275959164}, {0.6119557423230446, 18.874301194121152}, {0.6124811454882387, 18.87428814763025}, {0.6130065486534328, 18.8741055760103}, {0.6135319518186271, 18.873753919883832}, {0.6140573549838212, 18.873233620963838}, {0.6145827581490153, 18.87254512204575}, {0.6151081613142095, 18.87168886699906}, {0.6156335644794036, 18.87066530075971}, {0.6161589676445978, 18.869474869321465}, {0.6166843708097919, 18.868118019728104}, {0.617209773974986, 18.8665952000652}, {0.6177351771401802, 18.864906859452105}, {0.6182605803053743, 18.863053448033593}, {0.6187859834705685, 18.861035416971962}, {0.6193113866357627, 18.85885321843882}, {0.6203621929661509, 18.85399813264202}, {0.620887596131345, 18.851326154694856}, {0.6214129992965391, 18.848491827892765}, {0.6224638056269275, 18.84233795706883}, {0.6229892087921216, 18.83901933011238}, {0.6235146119573158, 18.835540188415475}, {0.6245654182877041, 18.828102205284388}, {0.6250908214528982, 18.824144288403737}, {0.6256162246180923, 18.820027705873358}, {0.6266670309484806, 18.811320402964967}, {0.6287686436092572, 18.792022309144976}, {0.6292940467744513, 18.786808124073094}, {0.6298194499396454, 18.781439014373902}, {0.6308702562700338, 18.770237907864445}, {0.6329718689308104, 18.745997399814275}, {0.6334972720960045, 18.73955706521461}, {0.6340226752611986, 18.73296560065083}, {0.6350734815915869, 18.719331193981393}, {0.6371750942523635, 18.690269899296414}, {0.6413783195739167, 18.625085428731648}, {0.6418941565591454, 18.616446295086202}, {0.6424099935443741, 18.607668930633526}, {0.6434416675148315, 18.589701361509636}, {0.6455050154557462, 18.552127860426037}, {0.6496317113375759, 18.47053186061647}, {0.6501475483228045, 18.459736899314482}, {0.6506633853080332, 18.448811180302567}, {0.6516950592784907, 18.4265693554404}, {0.6537584072194056, 18.380537388420947}, {0.6578851031012352, 18.282386396228087}, {0.6584009400864639, 18.26955613710079}, {0.6589167770716926, 18.25660271607352}, {0.65994845104215, 18.23032830118791}, {0.6620117989830648, 18.176322589658756}, {0.6661384948648945, 18.062591188999345}, {0.6743918866285538, 17.813112640619778}, {0.6748731128495251, 17.79769252121904}, {0.6753543390704964, 17.782178622643862}, {0.6763167915124388, 17.750871066198705}, {0.6782416963963238, 17.687147968897744}, {0.682091506164094, 17.555358323162988}, {0.6897911256996341, 17.27511374311651}, {0.7051903647707143, 16.653628764810595}, {0.7057121139803042, 16.631263161139124}, {0.706233863189894, 16.60881703454484}, {0.7072773616090737, 16.563685206210035}, {0.7093643584474331, 16.472477188251382}, {0.7135383521241518, 16.286394963111686}, {0.7218863394775893, 15.900451133164928}, {0.7385823141844643, 15.080437621066286}, {0.7697591746857376, 13.423830519361399}, {0.8003237996692231, 11.717713504648657}, {0.8334818959242979, 9.866670028019023}, {0.8644249032668961, 8.210140413834937}, {0.8979613818810839, 6.5531727227337}, {0.9308856249774836, 5.108709336971701}, {0.9313654555116073, 5.089134182704578}, {0.9318452860457311, 5.06960280963482}, {0.9328049471139788, 5.0306715838651614}, {0.934724269250474, 4.953336408974895}, {0.9385629135234643, 4.800784097756507}, {0.9462402020694451, 4.504213164759986}, {0.9615947791614068, 3.945544597284149}, {0.9621151326841492, 3.9274210733550348}, {0.9626354862068915, 3.909350674890954}, {0.9636761932523763, 3.8733692518105327}, {0.9657576073433458, 3.802043834476924}, {0.969920435525285, 3.6619414602917852}, {0.9782460918891631, 3.391909229975993}, {0.9948974046169193, 2.8921925600369405}, {0.9953831473754042, 2.878413975884248}, {0.9958688901338892, 2.8646802501660718}, {0.996840375650859, 2.837347212372918}, {0.9987833466847988, 2.7832176319341784}, {1.0026692887526782, 2.67709476591174}, {1.0104411728884373, 2.4733103705368276}, {1.0109269156469223, 2.4609448872394166}, {1.011412658405407, 2.448622737997914}, {1.012384143922377, 2.4241082211996043}, {1.0143271149563167, 2.3755967476503033}, {1.0182130570241963, 2.280631164308451}, {1.0259849411599553, 2.0988211638898284}, {1.0264611177384748, 2.08802948799922}, {1.026937294316994, 2.0772775779055266}, {1.027889647474033, 2.0558928017063427}, {1.0297943537881111, 2.0135976340482857}, {1.0336037664162672, 1.9308902530997105}, {1.0412225916725792, 1.7728867398813315}, {1.0416987682510988, 1.7633347150432506}, {1.0421749448296183, 1.7538202871906163}, {1.0431272979866573, 1.7349039334881973}, {1.0450320043007353, 1.6975191979985904}, {1.0488414169288913, 1.6245251304318316}, {1.0564602421852034, 1.4855037872089616}, {1.0569769417523416, 1.4764059276588657}, {1.0574936413194795, 1.4673494803870555}, {1.0585270404537557, 1.4493604193576528}, {1.0605938387223082, 1.4138747948409134}, {1.064727435259413, 1.344850653158772}, {1.0729946283336222, 1.2144049417234208}, {1.0735113279007602, 1.2065812133484077}, {1.0740280274678984, 1.1987955687937948}, {1.0750614266021747, 1.1833381032621706}, {1.077128224870727, 1.1528754634576022}, {1.0812618214078316, 1.093735214217514}, {1.089529014482041, 0.9824002324509308}, {1.0900111032849218, 0.9761864836561926}, {1.0904931920878025, 0.9700028654757895}, {1.0914573696935637, 0.9577256631628014}, {1.0933857249050862, 0.9335288879358422}, {1.0972424353281314, 0.8865457723131198}, {1.1049558561742217, 0.7980603145557683}, {1.1054379449771023, 0.7927662433367407}, {1.105920033779983, 0.7874994290822434}, {1.1068842113857442, 0.777047211974816}, {1.1088125665972668, 0.7564659078492192}, {1.112669277020312, 0.7165757141408197}, {1.1203826978664022, 0.6417245653623005}, {1.1209053096579016, 0.6368839593315185}, {1.1214279214494007, 0.6320720145737604}, {1.1224731450323993, 0.6225336574644316}, {1.124563592198396, 0.6037959181190776}, {1.12874448653039, 0.5676511836976685}, {1.1371062751943775, 0.5004849465134075}, {1.1376288869858766, 0.49650603452296116}, {1.138151498777376, 0.4925522265012101}, {1.1391967223603743, 0.484719486527805}, {1.1412871695263713, 0.4693504686635128}, {1.145468063858365, 0.4397740781905559}, {1.1538298525223527, 0.3850765461135414}, {1.1543178535495944, 0.38206087977781605}, {1.1548058545768363, 0.37906414055119586}, {1.1557818566313198, 0.3731271071393285}, {1.157733860740287, 0.3614764752027765}, {1.1616378689582212, 0.3390503221146144}, {1.1694458853940897, 0.29755164186526567}, {1.1699338864213313, 0.2951007262245319}, {1.1704218874485732, 0.29266612758238747}, {1.1713978895030568, 0.28784556666221345}, {1.173349893612024, 0.278396798127117}, {1.1772539018299581, 0.260251293064341}, {1.1850619182658266, 0.22683191392179425}, {1.185540353113103, 0.22490345895231453}, {1.1860187879603794, 0.22298835851592044}, {1.186975657654932, 0.21919794802297454}, {1.1888893970440373, 0.21177438652798608}, {1.1927168758222482, 0.19754124405713824}, {1.2003718333786697, 0.17141299560872453}, {1.200850268225946, 0.1698789266991182}, {1.2013287030732225, 0.1683561199278246}, {1.202285572767775, 0.16534404432273594}, {1.2041993121568804, 0.15945231665065965}, {1.208026790935091, 0.14818489734682783}, {1.2156817484915126, 0.12760763620654966}, {1.2162007063274074, 0.1263026062438756}, {1.2167196641633025, 0.12500859781151952}, {1.2177575798350921, 0.12245336149565605}, {1.219833411178672, 0.11747203855336223}, {1.2239850738658316, 0.10801044840343581}, {1.2245040317017266, 0.10687339117886942}, {1.2250229895376215, 0.1057462520482599}, {1.2260609052094114, 0.1035214620917446}, {1.228136736552991, 0.09918798936470828}, {1.2322883992401503, 0.09097094132513849}, {1.2328073570760454, 0.08998474380368163}, {1.2333263149119402, 0.08900743317731247}, {1.2343642305837301, 0.08707922466013909}, {1.2364400619273097, 0.0833267386261059}, {1.240591724614469, 0.07622396609260478}, {1.2488950499887879, 0.0635227650800703}, {1.2493793970604252, 0.0628400988805642}, {1.2498637441320628, 0.06216356729081652}, {1.2508324382753377, 0.060828735059050176}, {1.2527698265618876, 0.058230795736600185}, {1.2566446031349876, 0.05331240048266168}, {1.2571289502066252, 0.05272281024918253}, {1.2576132972782625, 0.05213868683138186}, {1.2585819914215377, 0.050986680596395426}, {1.2605193797080876, 0.04874652284055701}, {1.2643941562811873, 0.04451293226796959}, {1.2648785033528247, 0.044006121576113236}, {1.2653628504244623, 0.043504161429412824}, {1.2663315445677372, 0.04251464560834411}, {1.268268932854287, 0.040592212611372754}, {1.2721437094273869, 0.0369657496010054}, {1.2798932625735866, 0.030525064586906885}, {1.2804181326338426, 0.030125456922437007}, {1.2809430026940989, 0.029730269086413026}, {1.281992742814611, 0.028952996403464454}, {1.284092223055635, 0.027449781415006307}, {1.2882911835376838, 0.02464022670781375}, {1.2888160535979398, 0.024306771938573963}, {1.2893409236581959, 0.023977139457401014}, {1.290390663778708, 0.023329200412220738}, {1.2924901440197323, 0.022077652560629296}, {1.2966891045017808, 0.01974428618570453}, {1.2972139745620368, 0.01946788348971864}, {1.2977388446222928, 0.019194766273709484}, {1.298788584742805, 0.01865826206609064}, {1.3008880649838293, 0.01762330349819055}, {1.3050870254658777, 0.015698801933083893}, {1.3056118955261338, 0.01547129725907609}, {1.3061367655863898, 0.015246598629626304}, {1.3071865057069019, 0.014805507155973693}, {1.3092859859479262, 0.013955772593708258}, {1.3134849464299747, 0.012380071830927469}, {1.3140002503102655, 0.012197569085870708}, {1.314515554190556, 0.012017361256578126}, {1.3155461619511373, 0.011663736277131145}, {1.3176073774722998, 0.010983000672042229}, {1.3217298085146247, 0.009722549475473432}, {1.3222451123949153, 0.009574037999669223}, {1.322760416275206, 0.009427465751931438}, {1.323791024035787, 0.00914005607505715}, {1.3258522395569496, 0.008587605309564723}, {1.3299746705992748, 0.007567751003544574}, {1.3304899744795655, 0.007447868845564829}, {1.331005278359856, 0.007329613499702354}, {1.3320358861204373, 0.007097910731592698}, {1.3340971016416, 0.006653237928855882}, {1.338219532683925, 0.005834958762575916}, {1.3387348365642158, 0.005739010806216048}, {1.3392501404445063, 0.005644417115672092}, {1.3402807482050876, 0.005459229522322556}, {1.3423419637262501, 0.005104420306422026}, {1.346464394768575, 0.004453716432192205}, {1.3469450878846083, 0.004382695922018523}, {1.3474257810006414, 0.004312649248203179}, {1.348387167232708, 0.004175433244668139}, {1.3503099396968405, 0.003912206887192164}, {1.3541554846251058, 0.0034282268561051355}, {1.3546361777411389, 0.0033715134216355416}, {1.3551168708571721, 0.0033156081567323682}, {1.3560782570892385, 0.0032061839307916786}, {1.3580010295533713, 0.0029966181866423144}, {1.3618465744816368, 0.00261258988224084}, {1.3623272675976699, 0.0025677069299622074}, {1.3628079607137031, 0.0025234892887500636}, {1.3637693469457695, 0.0024370171286059346}, {1.3656921194099023, 0.0022717000612679623}, {1.3661728125259356, 0.0022319137951757255}, {1.3666535056419686, 0.0021927292639622883}, {1.3676148918740352, 0.002116135086000565}, {1.3695376643381678, 0.0019698382311952763}, {1.3700183574542009, 0.0019346572709312221}, {1.3704990505702341, 0.0019000193417150985}, {1.3714604368023005, 0.0018323446132706036}, {1.3733832092664333, 0.001703207908135834}, {1.3772287541946988, 0.0014683096100942697}, {1.3777499702993505, 0.0014387344176198056}, {1.3782711864040023, 0.001409674991877239}, {1.379313618613306, 0.0013530733542730434}, {1.381398483031913, 0.0012457332003181219}, {1.3819196991365648, 0.0012200777835861291}, {1.3824409152412165, 0.0011948802004584924}, {1.38348334745052, 0.0011458311685382013}, {1.385568211869127, 0.0010529306283379304}, {1.3860894279737788, 0.0010307502831718813}, {1.3866106440784307, 0.0010089751310780734}, {1.3876530762877342, 0.0009666155796432791}, {1.389737940706341, 0.0008864899464579366}, {1.3939076695435553, 0.0007433180911116023}, {1.394428885648207, 0.0007269153470453254}, {1.3949501017528587, 0.0007108269863272462}, {1.3959925339621624, 0.000679573153708928}, {1.3980773983807695, 0.0006206188768412604}, {1.3985986144854212, 0.0006065925619037267}, {1.399119830590073, 0.0005928417893338181}, {1.4001622627993766, 0.0005661486481400848}, {1.4022471272179837, 0.0005158718072400563}, {1.4027683433226354, 0.0005039252209778732}, {1.4032895594272872, 0.000492219285868783}, {1.4043319916365908, 0.00046951302982921155}, {1.406416856055198, 0.0004268117252291582}, {1.410586584892412, 0.0003514093209112979}, {1.4110731902328064, 0.0003434144191570175}, {1.4115597955732007, 0.0003355779205686145}, {1.4125330062539891, 0.0003203695308569897}, {1.4144794276155666, 0.00029173897524646425}, {1.4149660329559608, 0.0002849388340760087}, {1.415452638296355, 0.00027827681344126963}, {1.4164258489771437, 0.00026535764735873663}, {1.418372270338721, 0.00024107425851694887}, {1.4188588756791152, 0.00023531428597339194}, {1.4193454810195096, 0.00022967430850682758}, {1.4203186917002983, 0.00021874587777406026}, {1.4222651130618755, 0.00019823758081432576}, {1.4261579557850301, 0.00016217953196919895}, {1.4266445611254244, 0.00015810127088150943}, {1.4271311664658188, 0.00015411252785778047}, {1.4281043771466075, 0.00014639693348555548}, {1.4300507985081847, 0.00013196808762649934}, {1.4305374038485792, 0.00012856056434106436}, {1.4310240091889734, 0.00012522988170780847}, {1.431997219869762, 0.0001187931581462846}, {1.4339436412313393, 0.00010677840123638444}, {1.4344302465717336, 0.00010394556011668754}, {1.434916851912128, 0.00010117838756417697}, {1.4358900625929167, 0.00009583587820118261}, {1.437836483954494, 0.0000858831770443213}, {1.4383230892948884, 0.00008354050808531383}, {1.4388096946352826, 0.0000812537006074156}, {1.4397829053160711, 0.00007684314289328035}, {1.4417293266776485, 0.00006864361718268057}, {1.4422063658380773, 0.00006675447951657862}, {1.4426834049985062, 0.00006491080758150436}, {1.443637483319364, 0.00006135613933904562}, {1.4455456399610795, 0.000054752328444073154}, {1.4460226791215085, 0.00005320162616056788}, {1.4464997182819372, 0.0000516893461730473}, {1.4474537966027952, 0.00004877681318028638}, {1.4493619532445106, 0.000043377960718573687}, {1.4498389924049395, 0.00004211264029162765}, {1.4503160315653685, 0.000040879621105425696}, {1.4512701098862262, 0.000038507678549739355}, {1.4531782665279418, 0.000034121223552515184}, {1.4536553056883705, 0.00003309526842880269}, {1.4541323448487995, 0.00003209631948908005}, {1.4550864231696572, 0.000030177018191208884}, {1.4569945798113728, 0.000026636473731615016}, {1.4574716189718018, 0.000025810158275699142}, {1.4579486581322305, 0.0000250062906644998}, {1.4589027364530884, 0.000023463820359446544}, {1.4608108930948038, 0.000020625944081385198}, {1.4612879322552328, 0.00001996514353279594}, {1.4617649714156618, 0.000019322886797317977}, {1.4627190497365194, 0.000018092230284910135}, {1.464627206378235, 0.00001583441382933546}, {1.4651042455386638, 0.00001530996838009811}, {1.4655812846990928, 0.000014800741235901243}, {1.4665353630199505, 0.000013826435536972077}, {1.4670124021803794, 0.00001336062323762771}, {1.4674894413408084, 0.000012908561501017971}, {1.468443519661666, 0.000012044304950047878}, {1.468920558822095, 0.000011631435925967481}, {1.4693975979825238, 0.000011230968803727367}, {1.4703516763033817, 0.000010465969215959516},
 {1.472259832945097, 0},
 {1.5707962947378287, 0}}


==> pacs.txt <==
31.30.Jv Relativistic and quantum electrodynamic effects in atoms and molecules
32.10.Dk Electric and magnetic moments, polarizabilities
33.15.Dj Interatomic distances and angles
34.20.Gj Atom-molecule potentials and forces
77.22.-d Dielectric properties of solids and liquids
81.05.Xj Anisotropic media

